The Android Update Problem: An Empirical Study

Many phone vendors use Android as their underlying OS, but often extend it to add new functionality and to make it compatible with their specific phones. When a new version of Android is released, phone vendors need to merge or re-apply their customizations and changes to the new release. This is a difficult and time-consuming process, which often leads to late adoption of new versions. In this paper, we perform an empirical study to understand the nature of changes that phone vendors make, versus changes made in the original development of Android. By investigating the overlap of different changes, we also determine the possibility of having automated support for merging them. We develop a publicly available tool chain, based on a combination of existing tools, to study such changes and their overlap. As a proxy case study, we analyze the changes in the popular community-based variant of Android, LineageOS, and its corresponding Android versions. We investigate and report the common types of changes that occur in practice. Our findings show that 83% of subsystems modified by LineageOS are also modified in the next release of Android. By taking the nature of overlapping changes into account, we assess the feasibility of having automated tool support to help phone vendors with the Android update problem. Our results show that 56% of the changes in LineageOS have the potential to be safely automated.

==> plots/bar_chart.csv <==
name,color,proportion,count,label_y
CS2,Possible,0.4428822495606327,504,0.22144112478031636
CS2,Not Possible,0.413884007029877,471,0.6498242530755712
CS2,Might Be Possible,0.14323374340949033,163,0.9283831282952548
CS5,Possible,0.4927487352445194,1461,0.2463743676222597
CS5,Not Possible,0.31197301854974707,925,0.6487352445193929
CS5,Might Be Possible,0.19527824620573356,579,0.9023608768971333
CS6,Possible,0.30710773357174787,1374,0.15355386678587393
CS6,Not Possible,0.5223513634331695,2337,0.5682834152883326
CS6,Might Be Possible,0.1705409029950827,763,0.9147295485024586
CS8,Possible,0.6039967373572593,1481,0.30199836867862967
CS8,Not Possible,0.20758564437194127,509,0.70778955954323
CS8,Might Be Possible,0.18841761827079934,462,0.9057911908646004
CS4,Possible,0.6629094751673125,1882,0.33145473758365623
CS4,Not Possible,0.21345544205706235,606,0.7696371961958437
CS4,Might Be Possible,0.12363508277562522,351,0.9381824586121874
CS7,Possible,0.8501128668171558,1883,0.4250564334085779
CS7,Not Possible,0.05914221218961625,131,0.883
CS7,Might Be Possible,0.09074492099322799,201,0.9546275395033861
CS1,Possible,0.6449399656946827,376,0.32246998284734135
CS1,Not Possible,0.19210977701543738,112,0.7409948542024014
CS1,Might Be Possible,0.16295025728987994,95,0.91852487135506
CS3,Possible,0.4577995478522984,1215,0.2288997739261492
CS3,Not Possible,0.29917106254709874,794,0.6073850791258478
CS3,Might Be Possible,0.24302938960060286,645,0.8784853051996986

==> plots/box_plot.csv <==
subsystem,versions,an_type,cm_type,proportion
external_android-mock,A4.2_A4.3_CM10.1,identical,refactored,0.0
external_android-mock,A4.2_A4.3_CM10.1,identical,argument,0.0
external_android-mock,A4.2_A4.3_CM10.1,identical,body,0.0
external_android-mock,A4.2_A4.3_CM10.1,identical,deleted,1.0
external_android-mock,A4.2_A4.3_CM10.1,refactored,refactored,0.0
external_android-mock,A4.2_A4.3_CM10.1,refactored,argument,0.0
external_android-mock,A4.2_A4.3_CM10.1,refactored,body,0.0
external_android-mock,A4.2_A4.3_CM10.1,refactored,deleted,0.0
external_android-mock,A4.2_A4.3_CM10.1,argument,refactored,0.0
external_android-mock,A4.2_A4.3_CM10.1,argument,argument,0.0
external_android-mock,A4.2_A4.3_CM10.1,argument,body,0.0
external_android-mock,A4.2_A4.3_CM10.1,argument,deleted,0.0
external_android-mock,A4.2_A4.3_CM10.1,body,refactored,0.0
external_android-mock,A4.2_A4.3_CM10.1,body,argument,0.0
external_android-mock,A4.2_A4.3_CM10.1,body,body,0.0
external_android-mock,A4.2_A4.3_CM10.1,body,deleted,0.0
external_android-mock,A4.2_A4.3_CM10.1,deleted,refactored,0.0
external_android-mock,A4.2_A4.3_CM10.1,deleted,argument,0.0
external_android-mock,A4.2_A4.3_CM10.1,deleted,body,0.0
external_android-mock,A4.2_A4.3_CM10.1,deleted,deleted,0.0
external_android-mock,A4.3_A4.4_CM10.2,identical,refactored,0.0
external_android-mock,A4.3_A4.4_CM10.2,identical,argument,0.0
external_android-mock,A4.3_A4.4_CM10.2,identical,body,0.0
external_android-mock,A4.3_A4.4_CM10.2,identical,deleted,1.0
external_android-mock,A4.3_A4.4_CM10.2,refactored,refactored,0.0
external_android-mock,A4.3_A4.4_CM10.2,refactored,argument,0.0
external_android-mock,A4.3_A4.4_CM10.2,refactored,body,0.0
external_android-mock,A4.3_A4.4_CM10.2,refactored,deleted,0.0
external_android-mock,A4.3_A4.4_CM10.2,argument,refactored,0.0
external_android-mock,A4.3_A4.4_CM10.2,argument,argument,0.0
external_android-mock,A4.3_A4.4_CM10.2,argument,body,0.0
external_android-mock,A4.3_A4.4_CM10.2,argument,deleted,0.0
external_android-mock,A4.3_A4.4_CM10.2,body,refactored,0.0
external_android-mock,A4.3_A4.4_CM10.2,body,argument,0.0
external_android-mock,A4.3_A4.4_CM10.2,body,body,0.0
external_android-mock,A4.3_A4.4_CM10.2,body,deleted,0.0
external_android-mock,A4.3_A4.4_CM10.2,deleted,refactored,0.0
external_android-mock,A4.3_A4.4_CM10.2,deleted,argument,0.0
external_android-mock,A4.3_A4.4_CM10.2,deleted,body,0.0
external_android-mock,A4.3_A4.4_CM10.2,deleted,deleted,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,identical,body,1.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,body,body,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
external_apache-http,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,identical,argument,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,identical,body,1.0
external_apache-xml,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,refactored,body,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,argument,argument,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,argument,body,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,body,refactored,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,body,argument,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,body,body,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,body,deleted,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,deleted,body,0.0
external_apache-xml,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
external_doclava,A4.2_A4.3_CM10.1,identical,refactored,0.0
external_doclava,A4.2_A4.3_CM10.1,identical,argument,0.0
external_doclava,A4.2_A4.3_CM10.1,identical,body,0.0
external_doclava,A4.2_A4.3_CM10.1,identical,deleted,0.0
external_doclava,A4.2_A4.3_CM10.1,refactored,refactored,0.0
external_doclava,A4.2_A4.3_CM10.1,refactored,argument,0.0
external_doclava,A4.2_A4.3_CM10.1,refactored,body,0.0
external_doclava,A4.2_A4.3_CM10.1,refactored,deleted,0.0
external_doclava,A4.2_A4.3_CM10.1,argument,refactored,0.0
external_doclava,A4.2_A4.3_CM10.1,argument,argument,0.0
external_doclava,A4.2_A4.3_CM10.1,argument,body,0.25
external_doclava,A4.2_A4.3_CM10.1,argument,deleted,0.0
external_doclava,A4.2_A4.3_CM10.1,body,refactored,0.0
external_doclava,A4.2_A4.3_CM10.1,body,argument,0.0
external_doclava,A4.2_A4.3_CM10.1,body,body,0.75
external_doclava,A4.2_A4.3_CM10.1,body,deleted,0.0
external_doclava,A4.2_A4.3_CM10.1,deleted,refactored,0.0
external_doclava,A4.2_A4.3_CM10.1,deleted,argument,0.0
external_doclava,A4.2_A4.3_CM10.1,deleted,body,0.0
external_doclava,A4.2_A4.3_CM10.1,deleted,deleted,0.0
external_doclava,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
external_doclava,A4.4_A5.0.0_CM11.0,identical,argument,0.0
external_doclava,A4.4_A5.0.0_CM11.0,identical,body,0.0
external_doclava,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
external_doclava,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
external_doclava,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
external_doclava,A4.4_A5.0.0_CM11.0,refactored,body,0.0
external_doclava,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
external_doclava,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
external_doclava,A4.4_A5.0.0_CM11.0,argument,argument,0.0
external_doclava,A4.4_A5.0.0_CM11.0,argument,body,0.0
external_doclava,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
external_doclava,A4.4_A5.0.0_CM11.0,body,refactored,0.0
external_doclava,A4.4_A5.0.0_CM11.0,body,argument,0.0
external_doclava,A4.4_A5.0.0_CM11.0,body,body,1.0
external_doclava,A4.4_A5.0.0_CM11.0,body,deleted,0.0
external_doclava,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
external_doclava,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
external_doclava,A4.4_A5.0.0_CM11.0,deleted,body,0.0
external_doclava,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,body,body,1.0
external_doclava,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
external_doclava,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
external_javasqlite,A4.2_A4.3_CM10.1,identical,refactored,0.0
external_javasqlite,A4.2_A4.3_CM10.1,identical,argument,0.6666666666666666
external_javasqlite,A4.2_A4.3_CM10.1,identical,body,0.3333333333333333
external_javasqlite,A4.2_A4.3_CM10.1,identical,deleted,0.0
external_javasqlite,A4.2_A4.3_CM10.1,refactored,refactored,0.0
external_javasqlite,A4.2_A4.3_CM10.1,refactored,argument,0.0
external_javasqlite,A4.2_A4.3_CM10.1,refactored,body,0.0
external_javasqlite,A4.2_A4.3_CM10.1,refactored,deleted,0.0
external_javasqlite,A4.2_A4.3_CM10.1,argument,refactored,0.0
external_javasqlite,A4.2_A4.3_CM10.1,argument,argument,0.0
external_javasqlite,A4.2_A4.3_CM10.1,argument,body,0.0
external_javasqlite,A4.2_A4.3_CM10.1,argument,deleted,0.0
external_javasqlite,A4.2_A4.3_CM10.1,body,refactored,0.0
external_javasqlite,A4.2_A4.3_CM10.1,body,argument,0.0
external_javasqlite,A4.2_A4.3_CM10.1,body,body,0.0
external_javasqlite,A4.2_A4.3_CM10.1,body,deleted,0.0
external_javasqlite,A4.2_A4.3_CM10.1,deleted,refactored,0.0
external_javasqlite,A4.2_A4.3_CM10.1,deleted,argument,0.0
external_javasqlite,A4.2_A4.3_CM10.1,deleted,body,0.0
external_javasqlite,A4.2_A4.3_CM10.1,deleted,deleted,0.0
external_javasqlite,A4.3_A4.4_CM10.2,identical,refactored,0.0
external_javasqlite,A4.3_A4.4_CM10.2,identical,argument,0.6666666666666666
external_javasqlite,A4.3_A4.4_CM10.2,identical,body,0.3333333333333333
external_javasqlite,A4.3_A4.4_CM10.2,identical,deleted,0.0
external_javasqlite,A4.3_A4.4_CM10.2,refactored,refactored,0.0
external_javasqlite,A4.3_A4.4_CM10.2,refactored,argument,0.0
external_javasqlite,A4.3_A4.4_CM10.2,refactored,body,0.0
external_javasqlite,A4.3_A4.4_CM10.2,refactored,deleted,0.0
external_javasqlite,A4.3_A4.4_CM10.2,argument,refactored,0.0
external_javasqlite,A4.3_A4.4_CM10.2,argument,argument,0.0
external_javasqlite,A4.3_A4.4_CM10.2,argument,body,0.0
external_javasqlite,A4.3_A4.4_CM10.2,argument,deleted,0.0
external_javasqlite,A4.3_A4.4_CM10.2,body,refactored,0.0
external_javasqlite,A4.3_A4.4_CM10.2,body,argument,0.0
external_javasqlite,A4.3_A4.4_CM10.2,body,body,0.0
external_javasqlite,A4.3_A4.4_CM10.2,body,deleted,0.0
external_javasqlite,A4.3_A4.4_CM10.2,deleted,refactored,0.0
external_javasqlite,A4.3_A4.4_CM10.2,deleted,argument,0.0
external_javasqlite,A4.3_A4.4_CM10.2,deleted,body,0.0
external_javasqlite,A4.3_A4.4_CM10.2,deleted,deleted,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,identical,argument,0.6666666666666666
external_javasqlite,A4.4_A5.0.0_CM11.0,identical,body,0.3333333333333333
external_javasqlite,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,refactored,body,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,argument,argument,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,argument,body,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,body,refactored,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,body,argument,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,body,body,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,body,deleted,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,deleted,body,0.0
external_javasqlite,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,identical,refactored,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,identical,argument,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,identical,body,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,identical,deleted,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,refactored,refactored,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,refactored,argument,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,refactored,body,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,refactored,deleted,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,argument,refactored,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,argument,argument,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,argument,body,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,argument,deleted,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,body,refactored,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,body,argument,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,body,body,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,body,deleted,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,deleted,refactored,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,deleted,argument,0.0
external_mockwebserver,A4.3_A4.4_CM10.2,deleted,body,1.0
external_mockwebserver,A4.3_A4.4_CM10.2,deleted,deleted,0.0
external_okhttp,A4.2_A4.3_CM10.1,identical,refactored,0.0
external_okhttp,A4.2_A4.3_CM10.1,identical,argument,0.0
external_okhttp,A4.2_A4.3_CM10.1,identical,body,0.0
external_okhttp,A4.2_A4.3_CM10.1,identical,deleted,0.0
external_okhttp,A4.2_A4.3_CM10.1,refactored,refactored,0.0
external_okhttp,A4.2_A4.3_CM10.1,refactored,argument,0.0
external_okhttp,A4.2_A4.3_CM10.1,refactored,body,0.0
external_okhttp,A4.2_A4.3_CM10.1,refactored,deleted,0.0
external_okhttp,A4.2_A4.3_CM10.1,argument,refactored,0.0
external_okhttp,A4.2_A4.3_CM10.1,argument,argument,0.0
external_okhttp,A4.2_A4.3_CM10.1,argument,body,0.0
external_okhttp,A4.2_A4.3_CM10.1,argument,deleted,0.0
external_okhttp,A4.2_A4.3_CM10.1,body,refactored,0.0
external_okhttp,A4.2_A4.3_CM10.1,body,argument,0.0
external_okhttp,A4.2_A4.3_CM10.1,body,body,0.0
external_okhttp,A4.2_A4.3_CM10.1,body,deleted,0.0
external_okhttp,A4.2_A4.3_CM10.1,deleted,refactored,0.0
external_okhttp,A4.2_A4.3_CM10.1,deleted,argument,0.0
external_okhttp,A4.2_A4.3_CM10.1,deleted,body,1.0
external_okhttp,A4.2_A4.3_CM10.1,deleted,deleted,0.0
external_okhttp,A4.3_A4.4_CM10.2,identical,refactored,0.0
external_okhttp,A4.3_A4.4_CM10.2,identical,argument,0.0
external_okhttp,A4.3_A4.4_CM10.2,identical,body,0.0
external_okhttp,A4.3_A4.4_CM10.2,identical,deleted,0.0
external_okhttp,A4.3_A4.4_CM10.2,refactored,refactored,0.0
external_okhttp,A4.3_A4.4_CM10.2,refactored,argument,0.0
external_okhttp,A4.3_A4.4_CM10.2,refactored,body,0.0
external_okhttp,A4.3_A4.4_CM10.2,refactored,deleted,0.0
external_okhttp,A4.3_A4.4_CM10.2,argument,refactored,0.0
external_okhttp,A4.3_A4.4_CM10.2,argument,argument,0.0
external_okhttp,A4.3_A4.4_CM10.2,argument,body,0.0
external_okhttp,A4.3_A4.4_CM10.2,argument,deleted,0.0
external_okhttp,A4.3_A4.4_CM10.2,body,refactored,0.0
external_okhttp,A4.3_A4.4_CM10.2,body,argument,0.0
external_okhttp,A4.3_A4.4_CM10.2,body,body,0.9259259259259259
external_okhttp,A4.3_A4.4_CM10.2,body,deleted,0.0
external_okhttp,A4.3_A4.4_CM10.2,deleted,refactored,0.0
external_okhttp,A4.3_A4.4_CM10.2,deleted,argument,0.0
external_okhttp,A4.3_A4.4_CM10.2,deleted,body,0.07407407407407407
external_okhttp,A4.3_A4.4_CM10.2,deleted,deleted,0.0
external_proguard,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
external_proguard,A4.4_A5.0.0_CM11.0,identical,argument,0.0
external_proguard,A4.4_A5.0.0_CM11.0,identical,body,0.0
external_proguard,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
external_proguard,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
external_proguard,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
external_proguard,A4.4_A5.0.0_CM11.0,refactored,body,0.0
external_proguard,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
external_proguard,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
external_proguard,A4.4_A5.0.0_CM11.0,argument,argument,0.0
external_proguard,A4.4_A5.0.0_CM11.0,argument,body,0.008403361344537815
external_proguard,A4.4_A5.0.0_CM11.0,argument,deleted,0.01680672268907563
external_proguard,A4.4_A5.0.0_CM11.0,body,refactored,0.0
external_proguard,A4.4_A5.0.0_CM11.0,body,argument,0.008403361344537815
external_proguard,A4.4_A5.0.0_CM11.0,body,body,0.0
external_proguard,A4.4_A5.0.0_CM11.0,body,deleted,0.0
external_proguard,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
external_proguard,A4.4_A5.0.0_CM11.0,deleted,argument,0.01680672268907563
external_proguard,A4.4_A5.0.0_CM11.0,deleted,body,0.0
external_proguard,A4.4_A5.0.0_CM11.0,deleted,deleted,0.9495798319327731
external_vogar,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,body,body,0.6
external_vogar,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
external_vogar,A6.0.0_A7.0.0_CM13.0,deleted,body,0.4
external_vogar,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,identical,body,1.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,body,body,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
frameworks_opt_bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,identical,body,0.5
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,body,body,0.5
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
frameworks_opt_bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.02702702702702703
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,identical,body,0.2972972972972973
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.3783783783783784
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,body,body,0.05405405405405406
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,body,0.24324324324324326
frameworks_opt_bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,identical,body,1.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,body,body,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
frameworks_opt_chips,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,identical,body,0.631578947368421
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,body,body,0.3684210526315789
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
frameworks_opt_chips,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,identical,body,0.47368421052631576
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,argument,body,0.05263157894736842
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,body,body,0.42105263157894735
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,deleted,body,0.05263157894736842
frameworks_opt_chips,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,identical,body,0.9545454545454546
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,body,body,0.045454545454545456
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
frameworks_opt_chips,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,identical,refactored,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,identical,argument,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,identical,body,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,identical,deleted,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,refactored,refactored,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,refactored,argument,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,refactored,body,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,refactored,deleted,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,argument,refactored,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,argument,argument,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,argument,body,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,argument,deleted,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,body,refactored,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,body,argument,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,body,body,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,body,deleted,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,deleted,refactored,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,deleted,argument,0.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,deleted,body,1.0
frameworks_opt_datetimepicker,A4.3_A4.4_CM10.2,deleted,deleted,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,identical,body,1.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,body,body,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
frameworks_opt_datetimepicker,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,identical,body,0.8888888888888888
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,body,body,0.1111111111111111
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
frameworks_opt_datetimepicker,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,identical,body,1.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,body,body,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
frameworks_opt_datetimepicker,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,identical,body,1.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,body,body,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
frameworks_opt_datetimepicker,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,identical,refactored,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,identical,argument,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,identical,body,1.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,identical,deleted,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,refactored,refactored,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,refactored,argument,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,refactored,body,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,refactored,deleted,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,argument,refactored,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,argument,argument,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,argument,body,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,argument,deleted,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,body,refactored,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,body,argument,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,body,body,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,body,deleted,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,deleted,refactored,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,deleted,argument,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,deleted,body,0.0
frameworks_opt_mms,A4.3_A4.4_CM10.2,deleted,deleted,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,identical,argument,0.07317073170731707
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,identical,body,0.04878048780487805
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,body,body,0.6585365853658537
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,deleted,body,0.07317073170731707
frameworks_opt_net_ims,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.14634146341463414
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0375
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,identical,argument,0.025
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,identical,body,0.1
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.125
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0125
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.025
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,argument,body,0.0125
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,body,refactored,0.025
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,body,body,0.5875
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,body,deleted,0.025
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
frameworks_opt_net_ims,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.025
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.25
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,identical,body,0.375
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.125
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,body,body,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,body,deleted,0.125
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.125
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
frameworks_opt_net_ims,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.1
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,identical,argument,0.1
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,identical,body,0.6
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,body,body,0.2
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
frameworks_opt_net_ims,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,identical,refactored,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,identical,argument,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,identical,body,1.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,identical,deleted,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,refactored,refactored,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,refactored,argument,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,refactored,body,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,refactored,deleted,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,argument,refactored,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,argument,argument,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,argument,body,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,argument,deleted,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,body,refactored,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,body,argument,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,body,body,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,body,deleted,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,deleted,refactored,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,deleted,argument,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,deleted,body,0.0
frameworks_opt_net_voip,A4.3_A4.4_CM10.2,deleted,deleted,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,identical,argument,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,identical,body,0.6
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,refactored,body,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,argument,argument,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,argument,body,0.2
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,body,refactored,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,body,argument,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,body,body,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,body,deleted,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,deleted,body,0.2
frameworks_opt_net_voip,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,identical,body,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,argument,body,1.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,body,body,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
frameworks_opt_net_voip,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,identical,refactored,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,identical,argument,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,identical,body,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,identical,deleted,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,refactored,refactored,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,refactored,argument,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,refactored,body,0.5
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,refactored,deleted,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,argument,refactored,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,argument,argument,0.16666666666666666
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,argument,body,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,argument,deleted,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,body,refactored,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,body,argument,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,body,body,0.16666666666666666
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,body,deleted,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,deleted,refactored,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,deleted,argument,0.0
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,deleted,body,0.16666666666666666
frameworks_opt_photoviewer,A4.2_A4.3_CM10.1,deleted,deleted,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,refactored,body,0.3333333333333333
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,body,body,0.6666666666666666
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
frameworks_opt_photoviewer,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,identical,refactored,0.002336448598130841
frameworks_opt_telephony,A4.2_A4.3_CM10.1,identical,argument,0.004672897196261682
frameworks_opt_telephony,A4.2_A4.3_CM10.1,identical,body,0.04906542056074766
frameworks_opt_telephony,A4.2_A4.3_CM10.1,identical,deleted,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,refactored,refactored,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,refactored,argument,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,refactored,body,0.009345794392523364
frameworks_opt_telephony,A4.2_A4.3_CM10.1,refactored,deleted,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,argument,refactored,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,argument,argument,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,argument,body,0.011682242990654205
frameworks_opt_telephony,A4.2_A4.3_CM10.1,argument,deleted,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,body,refactored,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,body,argument,0.002336448598130841
frameworks_opt_telephony,A4.2_A4.3_CM10.1,body,body,0.7266355140186916
frameworks_opt_telephony,A4.2_A4.3_CM10.1,body,deleted,0.009345794392523364
frameworks_opt_telephony,A4.2_A4.3_CM10.1,deleted,refactored,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,deleted,argument,0.0
frameworks_opt_telephony,A4.2_A4.3_CM10.1,deleted,body,0.18457943925233644
frameworks_opt_telephony,A4.2_A4.3_CM10.1,deleted,deleted,0.0
frameworks_opt_telephony,A4.3_A4.4_CM10.2,identical,refactored,0.061946902654867256
frameworks_opt_telephony,A4.3_A4.4_CM10.2,identical,argument,0.015486725663716814
frameworks_opt_telephony,A4.3_A4.4_CM10.2,identical,body,0.4424778761061947
frameworks_opt_telephony,A4.3_A4.4_CM10.2,identical,deleted,0.03982300884955752
frameworks_opt_telephony,A4.3_A4.4_CM10.2,refactored,refactored,0.004424778761061947
frameworks_opt_telephony,A4.3_A4.4_CM10.2,refactored,argument,0.0
frameworks_opt_telephony,A4.3_A4.4_CM10.2,refactored,body,0.01327433628318584
frameworks_opt_telephony,A4.3_A4.4_CM10.2,refactored,deleted,0.0
frameworks_opt_telephony,A4.3_A4.4_CM10.2,argument,refactored,0.00663716814159292
frameworks_opt_telephony,A4.3_A4.4_CM10.2,argument,argument,0.004424778761061947
frameworks_opt_telephony,A4.3_A4.4_CM10.2,argument,body,0.00663716814159292
frameworks_opt_telephony,A4.3_A4.4_CM10.2,argument,deleted,0.0
frameworks_opt_telephony,A4.3_A4.4_CM10.2,body,refactored,0.015486725663716814
frameworks_opt_telephony,A4.3_A4.4_CM10.2,body,argument,0.00663716814159292
frameworks_opt_telephony,A4.3_A4.4_CM10.2,body,body,0.25442477876106195
frameworks_opt_telephony,A4.3_A4.4_CM10.2,body,deleted,0.00663716814159292
frameworks_opt_telephony,A4.3_A4.4_CM10.2,deleted,refactored,0.0
frameworks_opt_telephony,A4.3_A4.4_CM10.2,deleted,argument,0.0022123893805309734
frameworks_opt_telephony,A4.3_A4.4_CM10.2,deleted,body,0.02654867256637168
frameworks_opt_telephony,A4.3_A4.4_CM10.2,deleted,deleted,0.09292035398230089
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,identical,refactored,0.0444015444015444
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,identical,argument,0.017374517374517374
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,identical,body,0.3281853281853282
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,identical,deleted,0.02895752895752896
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,refactored,refactored,0.019305019305019305
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,refactored,body,0.02895752895752896
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,argument,refactored,0.0019305019305019305
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,argument,argument,0.032818532818532815
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,argument,body,0.019305019305019305
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,argument,deleted,0.0019305019305019305
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,body,refactored,0.032818532818532815
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,body,argument,0.005791505791505791
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,body,body,0.3552123552123552
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,body,deleted,0.011583011583011582
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,deleted,refactored,0.003861003861003861
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,deleted,argument,0.003861003861003861
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,deleted,body,0.04054054054054054
frameworks_opt_telephony,A4.4_A5.0.0_CM11.0,deleted,deleted,0.023166023166023165
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.04936014625228519
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,identical,argument,0.021937842778793418
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,identical,body,0.3912248628884826
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.04753199268738574
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0018281535648994515
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.003656307129798903
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,refactored,body,0.010968921389396709
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.009140767824497258
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,argument,argument,0.005484460694698354
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,argument,body,0.03290676416819013
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0018281535648994515
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,body,refactored,0.014625228519195612
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,body,argument,0.021937842778793418
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,body,body,0.3016453382084095
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,body,deleted,0.010968921389396709
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.009140767824497258
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.005484460694698354
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,deleted,body,0.03473491773308958
frameworks_opt_telephony,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.025594149908592323
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.051675977653631286
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,identical,argument,0.019553072625698324
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,identical,body,0.41201117318435754
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.12011173184357542
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.009776536312849162
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,refactored,body,0.009776536312849162
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0013966480446927375
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0013966480446927375
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,argument,argument,0.009776536312849162
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,argument,body,0.018156424581005588
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0013966480446927375
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,body,refactored,0.01675977653631285
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,body,argument,0.018156424581005588
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,body,body,0.24581005586592178
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,body,deleted,0.02094972067039106
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.002793296089385475
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,deleted,body,0.02653631284916201
frameworks_opt_telephony,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.013966480446927373
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.01273148148148148
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,identical,argument,0.017361111111111112
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,identical,body,0.24537037037037038
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.019675925925925927
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0023148148148148147
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0011574074074074073
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,refactored,body,0.011574074074074073
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0023148148148148147
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,argument,argument,0.004629629629629629
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,argument,body,0.016203703703703703
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0011574074074074073
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,body,refactored,0.011574074074074073
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,body,argument,0.01273148148148148
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,body,body,0.21180555555555555
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,body,deleted,0.003472222222222222
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.013888888888888888
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.015046296296296295
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,deleted,body,0.3819444444444444
frameworks_opt_telephony,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.015046296296296295
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.04927536231884058
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,identical,argument,0.043478260869565216
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,identical,body,0.6753623188405797
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.043478260869565216
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,refactored,body,0.005797101449275362
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,argument,body,0.005797101449275362
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,body,argument,0.008695652173913044
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,body,body,0.1681159420289855
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
frameworks_opt_telephony,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,body,body,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
frameworks_opt_timezonepicker,A6.0.0_A7.0.0_CM13.0,deleted,deleted,1.0
frameworks_volley,A4.3_A4.4_CM10.2,identical,refactored,0.0
frameworks_volley,A4.3_A4.4_CM10.2,identical,argument,0.0
frameworks_volley,A4.3_A4.4_CM10.2,identical,body,0.0
frameworks_volley,A4.3_A4.4_CM10.2,identical,deleted,0.0
frameworks_volley,A4.3_A4.4_CM10.2,refactored,refactored,0.0
frameworks_volley,A4.3_A4.4_CM10.2,refactored,argument,0.0
frameworks_volley,A4.3_A4.4_CM10.2,refactored,body,0.0
frameworks_volley,A4.3_A4.4_CM10.2,refactored,deleted,0.0
frameworks_volley,A4.3_A4.4_CM10.2,argument,refactored,0.0
frameworks_volley,A4.3_A4.4_CM10.2,argument,argument,0.0
frameworks_volley,A4.3_A4.4_CM10.2,argument,body,0.0
frameworks_volley,A4.3_A4.4_CM10.2,argument,deleted,0.0
frameworks_volley,A4.3_A4.4_CM10.2,body,refactored,0.0
frameworks_volley,A4.3_A4.4_CM10.2,body,argument,0.0
frameworks_volley,A4.3_A4.4_CM10.2,body,body,0.3333333333333333
frameworks_volley,A4.3_A4.4_CM10.2,body,deleted,0.0
frameworks_volley,A4.3_A4.4_CM10.2,deleted,refactored,0.0
frameworks_volley,A4.3_A4.4_CM10.2,deleted,argument,0.0
frameworks_volley,A4.3_A4.4_CM10.2,deleted,body,0.0
frameworks_volley,A4.3_A4.4_CM10.2,deleted,deleted,0.6666666666666666
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,identical,argument,0.3333333333333333
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,identical,body,0.42857142857142855
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,identical,deleted,0.23809523809523808
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,body,body,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_Bluetooth,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,identical,refactored,0.010526315789473684
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,identical,argument,0.11578947368421053
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,identical,body,0.6842105263157895
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,identical,deleted,0.06315789473684211
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,argument,body,0.031578947368421054
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,body,argument,0.010526315789473684
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,body,body,0.08421052631578947
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Bluetooth,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,identical,refactored,0.003401360544217687
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,identical,argument,0.023809523809523808
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,identical,body,0.2585034013605442
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,identical,deleted,0.017006802721088437
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,refactored,refactored,0.003401360544217687
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,refactored,body,0.02040816326530612
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,refactored,deleted,0.003401360544217687
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,argument,argument,0.017006802721088437
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,argument,body,0.1054421768707483
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,argument,deleted,0.003401360544217687
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,body,refactored,0.023809523809523808
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,body,argument,0.013605442176870748
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,body,body,0.32653061224489793
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,body,deleted,0.003401360544217687
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,deleted,argument,0.006802721088435374
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,deleted,body,0.1326530612244898
packages_apps_Bluetooth,A4.4_A5.0.0_CM11.0,deleted,deleted,0.03741496598639456
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.020188425302826378
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,identical,argument,0.039030955585464336
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,identical,body,0.5921938088829072
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.2691790040376851
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0013458950201884253
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.004037685060565276
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,body,0.021534320323014805
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0013458950201884253
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,body,argument,0.006729475100942127
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,body,body,0.018842530282637954
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,body,deleted,0.004037685060565276
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,body,0.012113055181695828
packages_apps_Bluetooth,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.009421265141318977
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.008241758241758242
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,identical,argument,0.013736263736263736
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,identical,body,0.4793956043956044
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.061813186813186816
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0013736263736263737
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.005494505494505495
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,body,0.020604395604395604
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.012362637362637362
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0013736263736263737
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,argument,argument,0.01098901098901099
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,argument,body,0.008241758241758242
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.006868131868131868
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,body,refactored,0.009615384615384616
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,body,argument,0.02197802197802198
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,body,body,0.12087912087912088
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,body,deleted,0.038461538461538464
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0013736263736263737
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,body,0.008241758241758242
packages_apps_Bluetooth,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.16895604395604397
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.036211699164345405
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,identical,argument,0.033426183844011144
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,identical,body,0.532033426183844
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.008356545961002786
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.005571030640668524
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.002785515320334262
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,body,0.008356545961002786
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,argument,argument,0.002785515320334262
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,argument,body,0.022284122562674095
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,body,refactored,0.005571030640668524
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,body,argument,0.03899721448467967
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,body,body,0.2200557103064067
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,body,deleted,0.005571030640668524
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.005571030640668524
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,body,0.07242339832869081
packages_apps_Bluetooth,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.02823920265780731
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,identical,argument,0.03820598006644518
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,identical,body,0.8571428571428571
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.02823920265780731
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0033222591362126247
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,body,argument,0.016611295681063124
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,body,body,0.024916943521594685
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0016611295681063123
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Bluetooth,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0016611295681063123
packages_apps_Browser,A4.2_A4.3_CM10.1,identical,refactored,0.058823529411764705
packages_apps_Browser,A4.2_A4.3_CM10.1,identical,argument,0.058823529411764705
packages_apps_Browser,A4.2_A4.3_CM10.1,identical,body,0.8235294117647058
packages_apps_Browser,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,argument,body,0.058823529411764705
packages_apps_Browser,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,body,body,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_Browser,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,identical,argument,0.07142857142857142
packages_apps_Browser,A4.3_A4.4_CM10.2,identical,body,0.6428571428571429
packages_apps_Browser,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,body,body,0.21428571428571427
packages_apps_Browser,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Browser,A4.3_A4.4_CM10.2,deleted,body,0.07142857142857142
packages_apps_Browser,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,identical,body,0.8333333333333334
packages_apps_Browser,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,body,argument,0.03333333333333333
packages_apps_Browser,A4.4_A5.0.0_CM11.0,body,body,0.13333333333333333
packages_apps_Browser,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_Browser,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.03508771929824561
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,identical,argument,0.03508771929824561
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,identical,body,0.8596491228070176
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.07017543859649122
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Browser,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.038461538461538464
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,identical,argument,0.019230769230769232
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,identical,body,0.8076923076923077
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.038461538461538464
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,argument,argument,0.019230769230769232
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,body,body,0.038461538461538464
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.019230769230769232
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Browser,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.019230769230769232
packages_apps_Calculator,A4.2_A4.3_CM10.1,identical,refactored,0.00980392156862745
packages_apps_Calculator,A4.2_A4.3_CM10.1,identical,argument,0.0196078431372549
packages_apps_Calculator,A4.2_A4.3_CM10.1,identical,body,0.28431372549019607
packages_apps_Calculator,A4.2_A4.3_CM10.1,identical,deleted,0.6764705882352942
packages_apps_Calculator,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,body,body,0.00980392156862745
packages_apps_Calculator,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_Calculator,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,identical,refactored,0.018867924528301886
packages_apps_Calculator,A4.3_A4.4_CM10.2,identical,argument,0.018867924528301886
packages_apps_Calculator,A4.3_A4.4_CM10.2,identical,body,0.3018867924528302
packages_apps_Calculator,A4.3_A4.4_CM10.2,identical,deleted,0.6509433962264151
packages_apps_Calculator,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,body,body,0.009433962264150943
packages_apps_Calculator,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Calculator,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,identical,body,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,identical,deleted,0.00909090909090909
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,refactored,body,0.01818181818181818
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,body,body,0.0
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,body,deleted,0.00909090909090909
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,deleted,refactored,0.02727272727272727
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,deleted,argument,0.02727272727272727
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,deleted,body,0.2818181818181818
packages_apps_Calculator,A4.4_A5.0.0_CM11.0,deleted,deleted,0.6272727272727273
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,identical,argument,0.03225806451612903
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,identical,body,0.3870967741935484
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.45161290322580644
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,body,body,0.12903225806451613
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Calculator,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,identical,argument,0.030303030303030304
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,identical,body,0.5151515151515151
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.42424242424242425
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,body,body,0.030303030303030304
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Calculator,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,identical,body,0.375
packages_apps_Calendar,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,argument,body,0.125
packages_apps_Calendar,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,body,body,0.5
packages_apps_Calendar,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_Calendar,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,identical,body,1.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,body,body,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Calendar,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,identical,body,0.96
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,body,body,0.04
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_Calendar,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,identical,body,0.9795918367346939
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.02040816326530612
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Calendar,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,identical,argument,0.018867924528301886
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,identical,body,0.9622641509433962
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.018867924528301886
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Calendar,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,identical,argument,0.018518518518518517
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,identical,body,0.9629629629629629
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.018518518518518517
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Calendar,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,identical,argument,0.015873015873015872
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,identical,body,0.9682539682539683
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.015873015873015872
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Calendar,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,identical,argument,0.007352941176470588
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,identical,body,0.07352941176470588
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,identical,deleted,0.003676470588235294
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,refactored,argument,0.003676470588235294
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,refactored,body,0.029411764705882353
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,refactored,deleted,0.003676470588235294
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,argument,refactored,0.003676470588235294
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,argument,body,0.01838235294117647
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,body,argument,0.003676470588235294
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,body,body,0.27205882352941174
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,body,deleted,0.003676470588235294
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,deleted,refactored,0.022058823529411766
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,deleted,argument,0.029411764705882353
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,deleted,body,0.5036764705882353
packages_apps_Camera2,A4.4_A5.0.0_CM11.0,deleted,deleted,0.022058823529411766
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,identical,body,0.44
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.32
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,refactored,body,0.08
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,body,body,0.16
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Camera2,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,identical,body,0.2857142857142857
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.19047619047619047
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,refactored,body,0.09523809523809523
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,argument,body,0.047619047619047616
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,body,body,0.2619047619047619
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,deleted,body,0.11904761904761904
packages_apps_Camera2,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,identical,body,0.71875
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.25
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,body,body,0.03125
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Camera2,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,identical,body,0.71875
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.25
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,body,body,0.03125
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Camera2,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,identical,refactored,0.01
packages_apps_Camera,A4.2_A4.3_CM10.1,identical,argument,0.02
packages_apps_Camera,A4.2_A4.3_CM10.1,identical,body,0.62
packages_apps_Camera,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,body,refactored,0.01
packages_apps_Camera,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,body,body,0.28
packages_apps_Camera,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Camera,A4.2_A4.3_CM10.1,deleted,body,0.06
packages_apps_Camera,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,identical,body,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,refactored,body,0.25
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,body,body,0.75
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_CellBroadcastReceiver,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,identical,argument,0.09090909090909091
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,identical,body,0.36363636363636365
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,body,body,0.18181818181818182
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,deleted,argument,0.09090909090909091
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,deleted,body,0.2727272727272727
packages_apps_CellBroadcastReceiver,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,identical,argument,0.15789473684210525
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,identical,body,0.5789473684210527
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,body,refactored,0.05263157894736842
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,body,argument,0.05263157894736842
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,body,body,0.10526315789473684
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,deleted,body,0.05263157894736842
packages_apps_CellBroadcastReceiver,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,identical,argument,0.1875
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,identical,body,0.5625
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,body,argument,0.0625
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,body,body,0.1875
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_CellBroadcastReceiver,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,identical,body,0.2222222222222222
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,argument,body,0.2222222222222222
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,body,body,0.4444444444444444
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,deleted,body,0.1111111111111111
packages_apps_CellBroadcastReceiver,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,identical,argument,0.07692307692307693
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,identical,body,0.2692307692307692
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,refactored,body,0.038461538461538464
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,argument,body,0.07692307692307693
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,body,body,0.5
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,deleted,body,0.038461538461538464
packages_apps_CellBroadcastReceiver,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.03125
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,identical,argument,0.03125
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,identical,body,0.6875
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,refactored,body,0.03125
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,body,refactored,0.03125
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,body,body,0.15625
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,deleted,body,0.03125
packages_apps_CellBroadcastReceiver,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,identical,body,0.12121212121212122
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,body,body,0.030303030303030304
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_CertInstaller,A4.4_A5.0.0_CM11.0,deleted,deleted,0.8484848484848485
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,identical,body,1.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_CertInstaller,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,argument,argument,0.3333333333333333
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,body,body,0.6666666666666666
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_CertInstaller,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,identical,body,0.4375
packages_apps_Contacts,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,argument,deleted,0.0625
packages_apps_Contacts,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,body,body,0.3125
packages_apps_Contacts,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Contacts,A4.3_A4.4_CM10.2,deleted,deleted,0.1875
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,identical,refactored,0.0021645021645021645
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,identical,body,0.06926406926406926
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,body,refactored,0.0021645021645021645
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,body,argument,0.0021645021645021645
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,body,body,0.045454545454545456
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,deleted,argument,0.0021645021645021645
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,deleted,body,0.08008658008658008
packages_apps_Contacts,A4.4_A5.0.0_CM11.0,deleted,deleted,0.7965367965367965
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,identical,argument,0.038461538461538464
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,identical,body,0.7051282051282052
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,body,refactored,0.01282051282051282
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,body,argument,0.11538461538461539
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,body,body,0.10256410256410256
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,deleted,body,0.02564102564102564
packages_apps_Contacts,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.01098901098901099
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,identical,argument,0.054945054945054944
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,identical,body,0.5274725274725275
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,body,argument,0.06593406593406594
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,body,body,0.23076923076923078
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.01098901098901099
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0989010989010989
packages_apps_Contacts,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.014285714285714285
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,identical,argument,0.03571428571428571
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,identical,body,0.5071428571428571
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.02142857142857143
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,body,body,0.2357142857142857
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,body,deleted,0.014285714285714285
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.014285714285714285
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,deleted,body,0.07857142857142857
packages_apps_Contacts,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.07857142857142857
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.011627906976744186
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,identical,argument,0.011627906976744186
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,identical,body,0.8953488372093024
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.011627906976744186
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,body,body,0.06976744186046512
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Contacts,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,identical,argument,0.02040816326530612
packages_apps_DeskClock,A4.2_A4.3_CM10.1,identical,body,0.5306122448979592
packages_apps_DeskClock,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,body,body,0.3469387755102041
packages_apps_DeskClock,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_DeskClock,A4.2_A4.3_CM10.1,deleted,deleted,0.10204081632653061
packages_apps_DeskClock,A4.3_A4.4_CM10.2,identical,refactored,0.06382978723404255
packages_apps_DeskClock,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,identical,body,0.10638297872340426
packages_apps_DeskClock,A4.3_A4.4_CM10.2,identical,deleted,0.02127659574468085
packages_apps_DeskClock,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,refactored,body,0.06382978723404255
packages_apps_DeskClock,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,argument,body,0.02127659574468085
packages_apps_DeskClock,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,body,body,0.0851063829787234
packages_apps_DeskClock,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_DeskClock,A4.3_A4.4_CM10.2,deleted,argument,0.02127659574468085
packages_apps_DeskClock,A4.3_A4.4_CM10.2,deleted,body,0.6170212765957447
packages_apps_DeskClock,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,identical,refactored,0.06315789473684211
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,identical,argument,0.05263157894736842
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,identical,body,0.4105263157894737
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,refactored,body,0.010526315789473684
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,argument,body,0.05263157894736842
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,body,refactored,0.010526315789473684
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,body,argument,0.010526315789473684
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,body,body,0.3368421052631579
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,deleted,refactored,0.010526315789473684
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,deleted,argument,0.010526315789473684
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,deleted,body,0.031578947368421054
packages_apps_DeskClock,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.049019607843137254
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,identical,argument,0.058823529411764705
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,identical,body,0.7941176470588235
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.00980392156862745
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,body,refactored,0.00980392156862745
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,body,body,0.058823529411764705
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0196078431372549
packages_apps_DeskClock,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.02830188679245283
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,identical,argument,0.009433962264150943
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,identical,body,0.3584905660377358
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.009433962264150943
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,refactored,body,0.018867924528301886
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,argument,body,0.018867924528301886
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,body,refactored,0.02830188679245283
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,body,argument,0.02830188679245283
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,body,body,0.37735849056603776
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.009433962264150943
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.018867924528301886
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,deleted,body,0.09433962264150944
packages_apps_DeskClock,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,identical,argument,0.014084507042253521
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,identical,body,0.07042253521126761
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.028169014084507043
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.014084507042253521
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,refactored,body,0.028169014084507043
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,argument,argument,0.014084507042253521
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,body,argument,0.014084507042253521
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,body,body,0.4788732394366197
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.014084507042253521
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,deleted,body,0.30985915492957744
packages_apps_DeskClock,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.014084507042253521
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.08108108108108109
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,identical,body,0.8918918918918919
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,body,body,0.02702702702702703
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_DeskClock,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,identical,refactored,0.029411764705882353
packages_apps_Dialer,A4.3_A4.4_CM10.2,identical,argument,0.04411764705882353
packages_apps_Dialer,A4.3_A4.4_CM10.2,identical,body,0.25
packages_apps_Dialer,A4.3_A4.4_CM10.2,identical,deleted,0.4117647058823529
packages_apps_Dialer,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,argument,body,0.029411764705882353
packages_apps_Dialer,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,body,body,0.1323529411764706
packages_apps_Dialer,A4.3_A4.4_CM10.2,body,deleted,0.014705882352941176
packages_apps_Dialer,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Dialer,A4.3_A4.4_CM10.2,deleted,body,0.08823529411764706
packages_apps_Dialer,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,identical,argument,0.015789473684210527
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,identical,body,0.13157894736842105
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,identical,deleted,0.09473684210526316
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,refactored,refactored,0.015789473684210527
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,refactored,argument,0.010526315789473684
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,refactored,body,0.010526315789473684
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,argument,refactored,0.015789473684210527
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,argument,argument,0.031578947368421054
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,argument,body,0.005263157894736842
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,argument,deleted,0.005263157894736842
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,body,refactored,0.010526315789473684
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,body,argument,0.005263157894736842
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,body,body,0.2894736842105263
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,body,deleted,0.010526315789473684
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,deleted,refactored,0.021052631578947368
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,deleted,argument,0.031578947368421054
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,deleted,body,0.15789473684210525
packages_apps_Dialer,A4.4_A5.0.0_CM11.0,deleted,deleted,0.1368421052631579
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.008403361344537815
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,identical,argument,0.03361344537815126
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,identical,body,0.4369747899159664
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.20168067226890757
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.008403361344537815
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,refactored,body,0.008403361344537815
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,argument,body,0.01680672268907563
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,body,refactored,0.01680672268907563
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,body,argument,0.008403361344537815
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,body,body,0.20168067226890757
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,body,deleted,0.01680672268907563
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Dialer,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.04201680672268908
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,identical,argument,0.03418803418803419
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,identical,body,0.21367521367521367
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.017094017094017096
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,refactored,body,0.017094017094017096
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,argument,argument,0.008547008547008548
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,argument,body,0.008547008547008548
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,body,refactored,0.008547008547008548
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,body,body,0.2905982905982906
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,body,deleted,0.042735042735042736
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.017094017094017096
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.017094017094017096
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,deleted,body,0.1452991452991453
packages_apps_Dialer,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.1794871794871795
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.016483516483516484
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,identical,argument,0.054945054945054944
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,identical,body,0.2692307692307692
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.03296703296703297
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.005494505494505495
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,refactored,body,0.02197802197802198
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.005494505494505495
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,argument,argument,0.04945054945054945
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,argument,body,0.01098901098901099
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.005494505494505495
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,body,refactored,0.038461538461538464
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,body,argument,0.038461538461538464
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,body,body,0.34615384615384615
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,body,deleted,0.01098901098901099
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.027472527472527472
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,deleted,body,0.04395604395604396
packages_apps_Dialer,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.02197802197802198
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.015873015873015872
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,identical,argument,0.031746031746031744
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,identical,body,0.9523809523809523
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Dialer,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,identical,body,0.7619047619047619
packages_apps_Email,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,body,body,0.14285714285714285
packages_apps_Email,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_Email,A4.2_A4.3_CM10.1,deleted,deleted,0.09523809523809523
packages_apps_Email,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,identical,body,0.06349206349206349
packages_apps_Email,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,argument,argument,0.007936507936507936
packages_apps_Email,A4.3_A4.4_CM10.2,argument,body,0.023809523809523808
packages_apps_Email,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,body,refactored,0.007936507936507936
packages_apps_Email,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,body,body,0.1984126984126984
packages_apps_Email,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Email,A4.3_A4.4_CM10.2,deleted,refactored,0.007936507936507936
packages_apps_Email,A4.3_A4.4_CM10.2,deleted,argument,0.06349206349206349
packages_apps_Email,A4.3_A4.4_CM10.2,deleted,body,0.6190476190476191
packages_apps_Email,A4.3_A4.4_CM10.2,deleted,deleted,0.007936507936507936
packages_apps_Email,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,identical,argument,0.009433962264150943
packages_apps_Email,A4.4_A5.0.0_CM11.0,identical,body,0.1792452830188679
packages_apps_Email,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,refactored,body,0.018867924528301886
packages_apps_Email,A4.4_A5.0.0_CM11.0,refactored,deleted,0.018867924528301886
packages_apps_Email,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,argument,argument,0.02830188679245283
packages_apps_Email,A4.4_A5.0.0_CM11.0,argument,body,0.009433962264150943
packages_apps_Email,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,body,body,0.33962264150943394
packages_apps_Email,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Email,A4.4_A5.0.0_CM11.0,deleted,body,0.25471698113207547
packages_apps_Email,A4.4_A5.0.0_CM11.0,deleted,deleted,0.14150943396226415
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,identical,body,0.07142857142857142
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,deleted,body,0.9285714285714286
packages_apps_Email,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.10526315789473684
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,identical,body,0.7894736842105263
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.10526315789473684
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Email,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.08333333333333333
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,identical,argument,0.125
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,identical,body,0.6666666666666666
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.125
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Email,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.06060606060606061
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,identical,argument,0.09090909090909091
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,identical,body,0.7575757575757576
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.09090909090909091
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Email,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,identical,body,0.09090909090909091
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,refactored,body,0.09090909090909091
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,body,body,0.09090909090909091
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.09090909090909091
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_ExactCalculator,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.6363636363636364
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,identical,body,1.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_ExactCalculator,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,identical,body,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,identical,deleted,0.006211180124223602
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,refactored,body,0.006211180124223602
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,argument,argument,0.006211180124223602
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,argument,body,0.031055900621118012
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,body,refactored,0.006211180124223602
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,body,argument,0.006211180124223602
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,body,body,0.08074534161490683
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,deleted,refactored,0.012422360248447204
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,deleted,argument,0.024844720496894408
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,deleted,body,0.08695652173913043
packages_apps_Exchange,A4.4_A5.0.0_CM11.0,deleted,deleted,0.7329192546583851
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,identical,body,0.4
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.2
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,body,body,0.4
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Exchange,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.05555555555555555
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,identical,argument,0.16666666666666666
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,identical,body,0.6666666666666666
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.05555555555555555
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,body,body,0.05555555555555555
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Exchange,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,identical,body,0.0847457627118644
packages_apps_Gallery2,A4.2_A4.3_CM10.1,identical,deleted,0.01694915254237288
packages_apps_Gallery2,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,refactored,body,0.01694915254237288
packages_apps_Gallery2,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,argument,body,0.05084745762711865
packages_apps_Gallery2,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,body,argument,0.01694915254237288
packages_apps_Gallery2,A4.2_A4.3_CM10.1,body,body,0.22033898305084745
packages_apps_Gallery2,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Gallery2,A4.2_A4.3_CM10.1,deleted,body,0.4915254237288136
packages_apps_Gallery2,A4.2_A4.3_CM10.1,deleted,deleted,0.1016949152542373
packages_apps_Gallery2,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,identical,body,0.1968503937007874
packages_apps_Gallery2,A4.3_A4.4_CM10.2,identical,deleted,0.031496062992125984
packages_apps_Gallery2,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,argument,body,0.007874015748031496
packages_apps_Gallery2,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,body,argument,0.003937007874015748
packages_apps_Gallery2,A4.3_A4.4_CM10.2,body,body,0.051181102362204724
packages_apps_Gallery2,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Gallery2,A4.3_A4.4_CM10.2,deleted,refactored,0.003937007874015748
packages_apps_Gallery2,A4.3_A4.4_CM10.2,deleted,argument,0.01968503937007874
packages_apps_Gallery2,A4.3_A4.4_CM10.2,deleted,body,0.6653543307086615
packages_apps_Gallery2,A4.3_A4.4_CM10.2,deleted,deleted,0.01968503937007874
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,identical,refactored,0.01818181818181818
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,identical,argument,0.01818181818181818
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,identical,body,0.9181818181818182
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,identical,deleted,0.02727272727272727
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,body,body,0.01818181818181818
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_Gallery2,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.023076923076923078
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,identical,argument,0.007692307692307693
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,identical,body,0.9384615384615385
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.03076923076923077
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Gallery2,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.00975609756097561
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,identical,argument,0.01951219512195122
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,identical,body,0.9512195121951219
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.01951219512195122
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Gallery2,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0106951871657754
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0213903743315508
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,identical,body,0.946524064171123
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0213903743315508
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Gallery2,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.017241379310344827
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,identical,argument,0.034482758620689655
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,identical,body,0.9353448275862069
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.01293103448275862
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Gallery2,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,identical,body,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,body,body,1.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_HTMLViewer,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,body,refactored,1.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_HTMLViewer,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,identical,body,0.09523809523809523
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,identical,deleted,0.011904761904761904
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,refactored,argument,0.023809523809523808
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,refactored,body,0.05952380952380952
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,argument,argument,0.023809523809523808
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,argument,body,0.03571428571428571
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,body,refactored,0.023809523809523808
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,body,argument,0.03571428571428571
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,body,body,0.5
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,deleted,argument,0.03571428571428571
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,deleted,body,0.14285714285714285
packages_apps_InCallUI,A4.4_A5.0.0_CM11.0,deleted,deleted,0.011904761904761904
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.03355704697986577
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,identical,argument,0.053691275167785234
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,identical,body,0.5637583892617449
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.040268456375838924
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.006711409395973154
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.006711409395973154
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,refactored,body,0.006711409395973154
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,argument,argument,0.026845637583892617
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,argument,body,0.013422818791946308
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,body,argument,0.006711409395973154
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,body,body,0.15436241610738255
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.006711409395973154
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,deleted,body,0.006711409395973154
packages_apps_InCallUI,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0738255033557047
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.007751937984496124
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,identical,argument,0.031007751937984496
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,identical,body,0.13178294573643412
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.015503875968992248
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.015503875968992248
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,refactored,body,0.06976744186046512
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,argument,argument,0.05426356589147287
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,argument,body,0.007751937984496124
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,body,refactored,0.015503875968992248
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,body,argument,0.007751937984496124
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,body,body,0.49612403100775193
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.007751937984496124
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.023255813953488372
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,deleted,body,0.08527131782945736
packages_apps_InCallUI,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.031007751937984496
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,identical,body,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,body,body,1.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_KeyChain,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,body,body,1.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_KeyChain,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,identical,body,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,body,body,1.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_ManagedProvisioning,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,identical,body,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,refactored,body,0.11538461538461539
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,body,body,0.6538461538461539
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,deleted,body,0.23076923076923078
packages_apps_ManagedProvisioning,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,refactored,body,0.07272727272727272
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,argument,body,0.01818181818181818
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,body,body,0.2
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,deleted,body,0.7090909090909091
packages_apps_ManagedProvisioning,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,identical,body,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,deleted,body,1.0
packages_apps_ManagedProvisioning,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.038461538461538464
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,identical,argument,0.04807692307692308
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,identical,body,0.875
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.028846153846153848
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,body,argument,0.009615384615384616
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Messaging,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,identical,argument,0.1111111111111111
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,identical,body,0.8148148148148148
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,body,body,0.07407407407407407
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Messaging,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,identical,refactored,0.030959752321981424
packages_apps_Mms,A4.4_A5.0.0_CM11.0,identical,argument,0.07430340557275542
packages_apps_Mms,A4.4_A5.0.0_CM11.0,identical,body,0.804953560371517
packages_apps_Mms,A4.4_A5.0.0_CM11.0,identical,deleted,0.018575851393188854
packages_apps_Mms,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,body,refactored,0.009287925696594427
packages_apps_Mms,A4.4_A5.0.0_CM11.0,body,argument,0.0030959752321981426
packages_apps_Mms,A4.4_A5.0.0_CM11.0,body,body,0.058823529411764705
packages_apps_Mms,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_Mms,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.04451038575667656
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0771513353115727
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,identical,body,0.7507418397626113
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.10089020771513353
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,body,body,0.026706231454005934
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Mms,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,identical,body,1.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,body,body,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Nfc,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,identical,body,0.1
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,refactored,body,0.3
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,body,body,0.6
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_Nfc,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,identical,body,1.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_Nfc,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,identical,body,1.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Nfc,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,body,body,1.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Nfc,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,identical,body,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,body,body,1.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_PackageInstaller,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,identical,body,1.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_PackageInstaller,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,identical,body,1.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_PackageInstaller,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,refactored,body,0.008547008547008548
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,body,body,0.042735042735042736
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,deleted,body,0.017094017094017096
packages_apps_PackageInstaller,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.9316239316239316
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,identical,body,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,body,body,0.5
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,deleted,body,0.5
packages_apps_PackageInstaller,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,identical,refactored,0.043478260869565216
packages_apps_Phone,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,identical,body,0.5942028985507246
packages_apps_Phone,A4.2_A4.3_CM10.1,identical,deleted,0.014492753623188406
packages_apps_Phone,A4.2_A4.3_CM10.1,refactored,refactored,0.028985507246376812
packages_apps_Phone,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,refactored,body,0.014492753623188406
packages_apps_Phone,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,body,refactored,0.014492753623188406
packages_apps_Phone,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,body,body,0.2608695652173913
packages_apps_Phone,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Phone,A4.2_A4.3_CM10.1,deleted,body,0.014492753623188406
packages_apps_Phone,A4.2_A4.3_CM10.1,deleted,deleted,0.014492753623188406
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,identical,body,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,body,body,0.25
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,deleted,argument,0.25
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,deleted,body,0.25
packages_apps_PhoneCommon,A4.4_A5.0.0_CM11.0,deleted,deleted,0.25
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.3333333333333333
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,identical,body,0.16666666666666666
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.5
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_PhoneCommon,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.25
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,identical,body,0.25
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.375
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,body,body,0.125
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_PhoneCommon,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.16666666666666666
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,identical,body,0.4166666666666667
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.3333333333333333
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,body,body,0.08333333333333333
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_PhoneCommon,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,identical,body,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,body,body,1.0
packages_apps_Provision,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_Provision,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,identical,body,1.0
packages_apps_Provision,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,body,body,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Provision,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,identical,body,1.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,body,body,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_QuickSearchBox,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,identical,body,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,body,body,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,deleted,body,1.0
packages_apps_QuickSearchBox,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,identical,refactored,0.04666666666666667
packages_apps_Settings,A4.2_A4.3_CM10.1,identical,argument,0.013333333333333334
packages_apps_Settings,A4.2_A4.3_CM10.1,identical,body,0.49333333333333335
packages_apps_Settings,A4.2_A4.3_CM10.1,identical,deleted,0.04
packages_apps_Settings,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,refactored,body,0.006666666666666667
packages_apps_Settings,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,argument,argument,0.006666666666666667
packages_apps_Settings,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,body,refactored,0.006666666666666667
packages_apps_Settings,A4.2_A4.3_CM10.1,body,argument,0.013333333333333334
packages_apps_Settings,A4.2_A4.3_CM10.1,body,body,0.26666666666666666
packages_apps_Settings,A4.2_A4.3_CM10.1,body,deleted,0.006666666666666667
packages_apps_Settings,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_Settings,A4.2_A4.3_CM10.1,deleted,body,0.05333333333333334
packages_apps_Settings,A4.2_A4.3_CM10.1,deleted,deleted,0.04666666666666667
packages_apps_Settings,A4.3_A4.4_CM10.2,identical,refactored,0.025252525252525252
packages_apps_Settings,A4.3_A4.4_CM10.2,identical,argument,0.03535353535353535
packages_apps_Settings,A4.3_A4.4_CM10.2,identical,body,0.5858585858585859
packages_apps_Settings,A4.3_A4.4_CM10.2,identical,deleted,0.0707070707070707
packages_apps_Settings,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,refactored,body,0.005050505050505051
packages_apps_Settings,A4.3_A4.4_CM10.2,refactored,deleted,0.005050505050505051
packages_apps_Settings,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,argument,argument,0.005050505050505051
packages_apps_Settings,A4.3_A4.4_CM10.2,argument,body,0.005050505050505051
packages_apps_Settings,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,body,refactored,0.015151515151515152
packages_apps_Settings,A4.3_A4.4_CM10.2,body,argument,0.010101010101010102
packages_apps_Settings,A4.3_A4.4_CM10.2,body,body,0.17676767676767677
packages_apps_Settings,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Settings,A4.3_A4.4_CM10.2,deleted,body,0.06060606060606061
packages_apps_Settings,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Settings,A4.4_A5.0.0_CM11.0,identical,refactored,0.005797101449275362
packages_apps_Settings,A4.4_A5.0.0_CM11.0,identical,argument,0.017391304347826087
packages_apps_Settings,A4.4_A5.0.0_CM11.0,identical,body,0.2753623188405797
packages_apps_Settings,A4.4_A5.0.0_CM11.0,identical,deleted,0.06086956521739131
packages_apps_Settings,A4.4_A5.0.0_CM11.0,refactored,refactored,0.005797101449275362
packages_apps_Settings,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Settings,A4.4_A5.0.0_CM11.0,refactored,body,0.028985507246376812
packages_apps_Settings,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Settings,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Settings,A4.4_A5.0.0_CM11.0,argument,argument,0.011594202898550725
packages_apps_Settings,A4.4_A5.0.0_CM11.0,argument,body,0.005797101449275362
packages_apps_Settings,A4.4_A5.0.0_CM11.0,argument,deleted,0.002898550724637681
packages_apps_Settings,A4.4_A5.0.0_CM11.0,body,refactored,0.011594202898550725
packages_apps_Settings,A4.4_A5.0.0_CM11.0,body,argument,0.017391304347826087
packages_apps_Settings,A4.4_A5.0.0_CM11.0,body,body,0.3681159420289855
packages_apps_Settings,A4.4_A5.0.0_CM11.0,body,deleted,0.017391304347826087
packages_apps_Settings,A4.4_A5.0.0_CM11.0,deleted,refactored,0.008695652173913044
packages_apps_Settings,A4.4_A5.0.0_CM11.0,deleted,argument,0.002898550724637681
packages_apps_Settings,A4.4_A5.0.0_CM11.0,deleted,body,0.09855072463768116
packages_apps_Settings,A4.4_A5.0.0_CM11.0,deleted,deleted,0.06086956521739131
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.01312910284463895
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0175054704595186
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,identical,body,0.6214442013129103
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.11597374179431072
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.002188183807439825
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,refactored,body,0.00437636761487965
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.002188183807439825
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,argument,body,0.0087527352297593
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.00437636761487965
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,body,argument,0.002188183807439825
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,body,body,0.1772428884026258
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,body,deleted,0.019693654266958426
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,deleted,body,0.006564551422319475
packages_apps_Settings,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.00437636761487965
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.013745704467353952
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,identical,argument,0.022336769759450172
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,identical,body,0.3247422680412371
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.11683848797250859
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.005154639175257732
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,refactored,body,0.020618556701030927
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.003436426116838488
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.003436426116838488
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,argument,argument,0.006872852233676976
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,argument,body,0.013745704467353952
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.003436426116838488
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,body,refactored,0.00859106529209622
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,body,argument,0.005154639175257732
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,body,body,0.24570446735395188
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,body,deleted,0.029209621993127148
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.005154639175257732
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.001718213058419244
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,deleted,body,0.1563573883161512
packages_apps_Settings,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.013745704467353952
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.009302325581395349
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,identical,argument,0.010852713178294573
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,identical,body,0.21705426356589147
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.04806201550387597
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0031007751937984496
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,refactored,body,0.023255813953488372
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0015503875968992248
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0015503875968992248
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,argument,body,0.02945736434108527
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0015503875968992248
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,body,argument,0.0015503875968992248
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,body,body,0.2930232558139535
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,body,deleted,0.009302325581395349
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0031007751937984496
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0031007751937984496
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,deleted,body,0.16744186046511628
packages_apps_Settings,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.17674418604651163
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,identical,argument,0.020202020202020204
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,identical,body,0.7323232323232324
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.045454545454545456
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,refactored,body,0.005050505050505051
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,argument,body,0.005050505050505051
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,body,body,0.18181818181818182
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,deleted,body,0.010101010101010102
packages_apps_Settings,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,identical,argument,0.0625
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,identical,body,0.875
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,identical,deleted,0.0625
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,body,body,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_SoundRecorder,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,identical,refactored,0.03571428571428571
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,identical,argument,0.07142857142857142
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,identical,body,0.8214285714285714
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,identical,deleted,0.03571428571428571
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,body,body,0.03571428571428571
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_SoundRecorder,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.041666666666666664
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,identical,argument,0.08333333333333333
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,identical,body,0.8333333333333334
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.041666666666666664
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_apps_SoundRecorder,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.03571428571428571
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,identical,argument,0.07142857142857142
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,identical,body,0.8571428571428571
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,body,deleted,0.03571428571428571
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_SoundRecorder,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0625
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,identical,argument,0.03125
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,identical,body,0.6875
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.21875
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_SoundRecorder,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0625
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,identical,argument,0.03125
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,identical,body,0.6875
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.21875
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_SoundRecorder,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,identical,refactored,0.21739130434782608
packages_apps_Stk,A4.3_A4.4_CM10.2,identical,argument,0.08695652173913043
packages_apps_Stk,A4.3_A4.4_CM10.2,identical,body,0.5869565217391305
packages_apps_Stk,A4.3_A4.4_CM10.2,identical,deleted,0.021739130434782608
packages_apps_Stk,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,body,refactored,0.06521739130434782
packages_apps_Stk,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,body,body,0.021739130434782608
packages_apps_Stk,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_Stk,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,identical,refactored,0.2608695652173913
packages_apps_Stk,A4.4_A5.0.0_CM11.0,identical,argument,0.08695652173913043
packages_apps_Stk,A4.4_A5.0.0_CM11.0,identical,body,0.43478260869565216
packages_apps_Stk,A4.4_A5.0.0_CM11.0,identical,deleted,0.043478260869565216
packages_apps_Stk,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,body,refactored,0.021739130434782608
packages_apps_Stk,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,body,body,0.15217391304347827
packages_apps_Stk,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_Stk,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,identical,body,0.07272727272727272
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.01818181818181818
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.01818181818181818
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,refactored,body,0.05454545454545454
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.16363636363636364
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,argument,argument,0.01818181818181818
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,argument,body,0.01818181818181818
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.03636363636363636
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,body,refactored,0.07272727272727272
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,body,argument,0.05454545454545454
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,body,body,0.45454545454545453
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,deleted,body,0.01818181818181818
packages_apps_Stk,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.14634146341463414
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,identical,argument,0.04065040650406504
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,identical,body,0.3821138211382114
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.4065040650406504
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,body,body,0.024390243902439025
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Stk,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.038461538461538464
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,identical,body,0.7307692307692307
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.07692307692307693
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,body,body,0.15384615384615385
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Stk,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.038461538461538464
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,identical,body,0.9230769230769231
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.038461538461538464
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Stk,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,identical,body,0.6666666666666666
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,body,body,0.3333333333333333
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_Terminal,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,identical,body,1.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_Terminal,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,identical,body,1.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_Terminal,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,identical,argument,0.018867924528301886
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,identical,body,0.1792452830188679
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,refactored,body,0.03773584905660377
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,argument,body,0.02830188679245283
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,body,refactored,0.009433962264150943
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,body,body,0.4811320754716981
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,deleted,argument,0.018867924528301886
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,deleted,body,0.19811320754716982
packages_apps_UnifiedEmail,A4.4_A5.0.0_CM11.0,deleted,deleted,0.02830188679245283
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.058823529411764705
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,identical,argument,0.058823529411764705
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,identical,body,0.7647058823529411
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,body,body,0.11764705882352941
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_apps_UnifiedEmail,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.05555555555555555
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,identical,argument,0.05555555555555555
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,identical,body,0.8333333333333334
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,body,body,0.05555555555555555
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_apps_UnifiedEmail,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.047619047619047616
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,identical,argument,0.01904761904761905
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,identical,body,0.8285714285714286
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.02857142857142857
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,body,body,0.06666666666666667
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,body,deleted,0.009523809523809525
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_apps_UnifiedEmail,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,identical,body,1.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,argument,body,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,body,argument,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,body,body,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_apps_VoiceDialer,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,identical,body,1.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,argument,body,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,body,argument,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,body,body,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_apps_VoiceDialer,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,identical,body,1.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,body,body,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_apps_VoiceDialer,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,identical,refactored,0.25
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,identical,body,0.25
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,argument,body,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,body,argument,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,body,body,0.5
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_providers_CalendarProvider,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_providers_CallLogProvider,A6.0.0_A7.0.0_CM13.0,deleted,deleted,1.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,identical,refactored,0.13636363636363635
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,identical,body,0.45454545454545453
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,identical,deleted,0.18181818181818182
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,refactored,body,0.09090909090909091
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,argument,body,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,body,argument,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,body,body,0.13636363636363635
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_providers_ContactsProvider,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,identical,argument,0.3333333333333333
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,identical,body,0.6666666666666666
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,argument,body,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,body,argument,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,body,body,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_providers_ContactsProvider,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,identical,argument,0.03571428571428571
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,identical,body,0.42857142857142855
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,refactored,body,0.07142857142857142
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,body,body,0.4642857142857143
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_providers_ContactsProvider,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,identical,body,0.9090909090909091
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,body,body,0.09090909090909091
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_providers_ContactsProvider,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,identical,body,0.6153846153846154
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,body,body,0.38461538461538464
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_providers_ContactsProvider,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,identical,argument,0.05
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,identical,body,0.3
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,refactored,body,0.05
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,body,body,0.55
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,deleted,body,0.05
packages_providers_ContactsProvider,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,identical,body,0.5263157894736842
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,body,body,0.42105263157894735
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,body,deleted,0.05263157894736842
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_providers_ContactsProvider,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,identical,refactored,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,identical,body,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,argument,body,0.045454545454545456
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,body,argument,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,body,body,0.18181818181818182
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,deleted,refactored,0.13636363636363635
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,deleted,body,0.18181818181818182
packages_providers_DownloadProvider,A4.2_A4.3_CM10.1,deleted,deleted,0.45454545454545453
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,identical,body,0.75
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,argument,body,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,body,argument,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,body,body,0.25
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_providers_DownloadProvider,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,identical,body,0.3684210526315789
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,refactored,body,0.05263157894736842
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,argument,argument,0.05263157894736842
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,argument,body,0.10526315789473684
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,body,body,0.15789473684210525
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,deleted,argument,0.05263157894736842
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,deleted,body,0.21052631578947367
packages_providers_DownloadProvider,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,identical,body,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,body,body,1.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_providers_DownloadProvider,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,identical,body,0.42857142857142855
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,refactored,body,0.14285714285714285
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,body,body,0.42857142857142855
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_providers_DownloadProvider,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,identical,body,0.14285714285714285
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,refactored,body,0.07142857142857142
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,body,body,0.5714285714285714
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,deleted,body,0.21428571428571427
packages_providers_DownloadProvider,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,identical,body,0.2
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,body,body,0.8
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_providers_DownloadProvider,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,identical,refactored,0.25
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,identical,body,0.75
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,argument,body,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,body,argument,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,body,body,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_providers_MediaProvider,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,identical,refactored,0.25
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,identical,body,0.5
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,argument,body,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,body,argument,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,body,body,0.25
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_providers_MediaProvider,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,identical,refactored,0.07142857142857142
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,identical,body,0.5
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,body,body,0.42857142857142855
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_providers_MediaProvider,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,identical,body,0.8571428571428571
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,body,body,0.14285714285714285
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_providers_MediaProvider,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,identical,body,0.3333333333333333
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,argument,body,0.16666666666666666
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,body,body,0.5
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_providers_MediaProvider,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,identical,body,0.25
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,body,body,0.75
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_providers_MediaProvider,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,identical,body,0.2222222222222222
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,body,body,0.7777777777777778
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_providers_MediaProvider,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,identical,refactored,0.21428571428571427
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,identical,argument,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,identical,body,0.5
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,identical,deleted,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,refactored,refactored,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,refactored,argument,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,refactored,body,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,refactored,deleted,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,argument,refactored,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,argument,argument,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,argument,body,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,argument,deleted,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,body,refactored,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,body,argument,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,body,body,0.2857142857142857
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,body,deleted,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,deleted,refactored,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,deleted,argument,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,deleted,body,0.0
packages_providers_TelephonyProvider,A4.2_A4.3_CM10.1,deleted,deleted,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,identical,refactored,0.125
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,identical,argument,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,identical,body,0.875
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,argument,body,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,body,argument,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,body,body,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_providers_TelephonyProvider,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,identical,refactored,0.0625
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,identical,argument,0.0625
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,identical,body,0.25
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,refactored,body,0.0625
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,argument,refactored,0.0625
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,body,argument,0.0625
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,body,body,0.4375
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_providers_TelephonyProvider,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,identical,argument,0.2222222222222222
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,identical,body,0.25925925925925924
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,argument,body,0.07407407407407407
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,body,refactored,0.037037037037037035
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,body,body,0.4074074074074074
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_providers_TelephonyProvider,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,identical,argument,0.09090909090909091
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,identical,body,0.36363636363636365
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,refactored,body,0.045454545454545456
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,argument,argument,0.045454545454545456
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,argument,body,0.045454545454545456
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,body,refactored,0.022727272727272728
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,body,body,0.36363636363636365
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.022727272727272728
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_providers_TelephonyProvider,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.044444444444444446
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,identical,body,0.3333333333333333
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.08888888888888889
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.022222222222222223
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,body,refactored,0.022222222222222223
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,body,body,0.4444444444444444
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,body,deleted,0.022222222222222223
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_providers_TelephonyProvider,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.022222222222222223
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,identical,body,0.8333333333333334
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.16666666666666666
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,body,body,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_providers_TelephonyProvider,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,identical,body,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,refactored,body,0.1111111111111111
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,body,body,0.6666666666666666
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,deleted,body,0.2222222222222222
packages_providers_TvProvider,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,identical,body,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,refactored,body,0.047619047619047616
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,body,body,0.9047619047619048
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,deleted,body,0.047619047619047616
packages_providers_TvProvider,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,body,body,1.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_providers_TvProvider,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,identical,argument,0.25
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,identical,body,0.75
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_screensavers_Basic,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,identical,body,1.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,body,body,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_screensavers_PhotoTable,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,identical,body,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,refactored,body,0.5
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,deleted,body,0.5
packages_services_Mms,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,identical,body,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,argument,body,0.5
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,body,body,0.5
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_services_Mms,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,identical,body,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,refactored,body,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,argument,argument,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,body,body,1.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,deleted,body,0.0
packages_services_Mms,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,identical,body,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,body,body,1.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0
packages_services_Mms,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.013513513513513514
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,identical,argument,0.02702702702702703
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,identical,body,0.2972972972972973
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.013513513513513514
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,refactored,body,0.02702702702702703
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,body,body,0.5
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,body,deleted,0.013513513513513514
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,deleted,body,0.08108108108108109
packages_services_Telecomm,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.02702702702702703
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.009708737864077669
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,identical,argument,0.009708737864077669
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,identical,body,0.13592233009708737
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.009708737864077669
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,refactored,body,0.07766990291262135
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,argument,body,0.009708737864077669
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,body,body,0.4368932038834951
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.009708737864077669
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.02912621359223301
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,deleted,body,0.2621359223300971
packages_services_Telecomm,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.009708737864077669
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.009523809523809525
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,identical,argument,0.0
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,identical,body,0.08571428571428572
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.009523809523809525
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.02857142857142857
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.009523809523809525
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,refactored,body,0.08571428571428572
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.0
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.009523809523809525
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,argument,argument,0.01904761904761905
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,argument,body,0.01904761904761905
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,body,refactored,0.0
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,body,argument,0.0
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,body,body,0.38095238095238093
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,body,deleted,0.009523809523809525
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.01904761904761905
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.01904761904761905
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,deleted,body,0.22857142857142856
packages_services_Telecomm,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.06666666666666667
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,identical,argument,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,identical,body,0.3968253968253968
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.047619047619047616
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,refactored,body,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,argument,argument,0.015873015873015872
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,body,refactored,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,body,body,0.4444444444444444
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,deleted,body,0.07936507936507936
packages_services_Telecomm,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.015873015873015872
packages_services_Telephony,A4.4_A5.0.0_CM11.0,identical,refactored,0.018796992481203006
packages_services_Telephony,A4.4_A5.0.0_CM11.0,identical,argument,0.018796992481203006
packages_services_Telephony,A4.4_A5.0.0_CM11.0,identical,body,0.37969924812030076
packages_services_Telephony,A4.4_A5.0.0_CM11.0,identical,deleted,0.03759398496240601
packages_services_Telephony,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_services_Telephony,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_services_Telephony,A4.4_A5.0.0_CM11.0,refactored,body,0.0037593984962406013
packages_services_Telephony,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_services_Telephony,A4.4_A5.0.0_CM11.0,argument,refactored,0.0037593984962406013
packages_services_Telephony,A4.4_A5.0.0_CM11.0,argument,argument,0.011278195488721804
packages_services_Telephony,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_services_Telephony,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_services_Telephony,A4.4_A5.0.0_CM11.0,body,refactored,0.045112781954887216
packages_services_Telephony,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_services_Telephony,A4.4_A5.0.0_CM11.0,body,body,0.18045112781954886
packages_services_Telephony,A4.4_A5.0.0_CM11.0,body,deleted,0.0037593984962406013
packages_services_Telephony,A4.4_A5.0.0_CM11.0,deleted,refactored,0.011278195488721804
packages_services_Telephony,A4.4_A5.0.0_CM11.0,deleted,argument,0.011278195488721804
packages_services_Telephony,A4.4_A5.0.0_CM11.0,deleted,body,0.2631578947368421
packages_services_Telephony,A4.4_A5.0.0_CM11.0,deleted,deleted,0.011278195488721804
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.04477611940298507
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,identical,argument,0.014925373134328358
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,identical,body,0.29850746268656714
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.022388059701492536
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,refactored,body,0.022388059701492536
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.007462686567164179
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,argument,argument,0.04477611940298507
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,argument,body,0.014925373134328358
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,body,refactored,0.022388059701492536
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,body,argument,0.014925373134328358
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,body,body,0.2835820895522388
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,body,deleted,0.007462686567164179
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.03731343283582089
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,deleted,body,0.16417910447761194
packages_services_Telephony,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,identical,refactored,0.017045454545454544
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,identical,argument,0.017045454545454544
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,identical,body,0.375
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,identical,deleted,0.028409090909090908
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,refactored,refactored,0.005681818181818182
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,refactored,argument,0.0
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,refactored,body,0.011363636363636364
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,refactored,deleted,0.005681818181818182
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,argument,refactored,0.0
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,argument,argument,0.005681818181818182
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,argument,body,0.0
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,argument,deleted,0.0
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,body,refactored,0.011363636363636364
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,body,argument,0.005681818181818182
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,body,body,0.3068181818181818
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,body,deleted,0.0
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,deleted,refactored,0.056818181818181816
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,deleted,argument,0.011363636363636364
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,deleted,body,0.03409090909090909
packages_services_Telephony,A6.0.0_A7.0.0_CM13.0,deleted,deleted,0.10795454545454546
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,identical,refactored,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,identical,argument,0.02857142857142857
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,identical,body,0.5714285714285714
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,identical,deleted,0.0380952380952381
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,refactored,refactored,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,refactored,argument,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,refactored,body,0.01904761904761905
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,refactored,deleted,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,argument,refactored,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,argument,argument,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,argument,body,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,argument,deleted,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,body,refactored,0.009523809523809525
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,body,argument,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,body,body,0.22857142857142856
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,body,deleted,0.0
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,deleted,refactored,0.009523809523809525
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,deleted,argument,0.0380952380952381
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,deleted,body,0.0380952380952381
packages_services_Telephony,A7.0.0_A7.1.0_CM14.0,deleted,deleted,0.01904761904761905
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,identical,argument,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,identical,body,1.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,body,body,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_wallpapers_Basic,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,identical,argument,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,identical,body,1.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_wallpapers_Basic,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,identical,argument,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,identical,body,1.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_wallpapers_Basic,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,identical,refactored,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,identical,argument,0.1111111111111111
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,identical,body,0.8888888888888888
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,identical,deleted,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,refactored,refactored,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,refactored,argument,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,refactored,body,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,refactored,deleted,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,argument,refactored,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,argument,argument,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,argument,body,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,argument,deleted,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,body,refactored,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,body,argument,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,body,body,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,body,deleted,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,deleted,refactored,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,deleted,argument,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,deleted,body,0.0
packages_wallpapers_PhaseBeam,A4.3_A4.4_CM10.2,deleted,deleted,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,identical,refactored,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,identical,argument,0.1111111111111111
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,identical,body,0.8888888888888888
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,identical,deleted,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,refactored,refactored,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,refactored,argument,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,refactored,body,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,refactored,deleted,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,argument,refactored,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,argument,argument,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,argument,body,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,argument,deleted,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,body,refactored,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,body,argument,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,body,body,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,body,deleted,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,deleted,refactored,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,deleted,argument,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,deleted,body,0.0
packages_wallpapers_PhaseBeam,A4.4_A5.0.0_CM11.0,deleted,deleted,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,identical,refactored,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,identical,argument,0.1111111111111111
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,identical,body,0.8888888888888888
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,identical,deleted,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,refactored,refactored,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,refactored,argument,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,refactored,body,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,refactored,deleted,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,argument,refactored,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,argument,argument,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,argument,body,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,argument,deleted,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,body,refactored,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,body,argument,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,body,body,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,body,deleted,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,deleted,refactored,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,deleted,argument,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,deleted,body,0.0
packages_wallpapers_PhaseBeam,A5.0.0_A5.1.0_CM12.0,deleted,deleted,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,identical,refactored,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,identical,argument,0.1111111111111111
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,identical,body,0.8888888888888888
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,identical,deleted,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,refactored,refactored,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,refactored,argument,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,refactored,body,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,refactored,deleted,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,argument,refactored,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,argument,argument,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,argument,body,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,argument,deleted,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,body,refactored,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,body,argument,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,body,body,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,body,deleted,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,deleted,refactored,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,deleted,argument,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,deleted,body,0.0
packages_wallpapers_PhaseBeam,A5.1.0_A6.0.0_CM12.1,deleted,deleted,0.0

==> plots/trends_plot.csv <==
versions,an_type,mo_type,proportion,count,color
CS4,identical,refactored_move,0.0,0,#48D373
CS4,identical,refactored_rename,0.030303030303030304,6,#48D373
CS4,identical,refactored_inline,0.015151515151515152,3,#48D373
CS4,identical,refactored_extract,0.0,0,#48D373
CS4,identical,argument_rename,0.0,0,#48D373
CS4,identical,argument_reorder,0.0,0,#48D373
CS4,identical,argument_add,0.005050505050505051,1,#48D373
CS4,identical,argument_remove,0.010101010101010102,2,#48D373
CS4,identical,argument_type_change,0.005050505050505051,1,#48D373
CS4,identical,body,0.30808080808080807,61,#48D373
CS4,identical,deleted,0.08585858585858586,17,#EA0D30
CS4,refactored_move,refactored_move,0.0,0,#FCC168
CS4,refactored_move,refactored_rename,0.0,0,#48D373
CS4,refactored_move,refactored_inline,0.0,0,#EA0D30
CS4,refactored_move,refactored_extract,0.0,0,#EA0D30
CS4,refactored_move,argument_rename,0.0,0,#48D373
CS4,refactored_move,argument_reorder,0.0,0,#48D373
CS4,refactored_move,argument_add,0.0,0,#48D373
CS4,refactored_move,argument_remove,0.0,0,#48D373
CS4,refactored_move,argument_type_change,0.0,0,#48D373
CS4,refactored_move,body,0.0,0,#48D373
CS4,refactored_move,deleted,0.0,0,#EA0D30
CS4,refactored_rename,refactored_move,0.0,0,#48D373
CS4,refactored_rename,refactored_rename,0.010101010101010102,2,#FCC168
CS4,refactored_rename,refactored_inline,0.0,0,#EA0D30
CS4,refactored_rename,refactored_extract,0.0,0,#48D373
CS4,refactored_rename,argument_rename,0.0,0,#48D373
CS4,refactored_rename,argument_reorder,0.0,0,#48D373
CS4,refactored_rename,argument_add,0.0,0,#48D373
CS4,refactored_rename,argument_remove,0.0,0,#48D373
CS4,refactored_rename,argument_type_change,0.0,0,#48D373
CS4,refactored_rename,body,0.010101010101010102,2,#48D373
CS4,refactored_rename,deleted,0.0,0,#EA0D30
CS4,refactored_inline,refactored_move,0.0,0,#EA0D30
CS4,refactored_inline,refactored_rename,0.0,0,#EA0D30
CS4,refactored_inline,refactored_inline,0.0,0,#FCC168
CS4,refactored_inline,refactored_extract,0.0,0,#EA0D30
CS4,refactored_inline,argument_rename,0.0,0,#EA0D30
CS4,refactored_inline,argument_reorder,0.0,0,#EA0D30
CS4,refactored_inline,argument_add,0.0,0,#EA0D30
CS4,refactored_inline,argument_remove,0.0,0,#EA0D30
CS4,refactored_inline,argument_type_change,0.0,0,#EA0D30
CS4,refactored_inline,body,0.005050505050505051,1,#48D373
CS4,refactored_inline,deleted,0.0,0,#EA0D30
CS4,refactored_extract,refactored_move,0.0,0,#EA0D30
CS4,refactored_extract,refactored_rename,0.0,0,#48D373
CS4,refactored_extract,refactored_inline,0.0,0,#EA0D30
CS4,refactored_extract,refactored_extract,0.0,0,#FCC168
CS4,refactored_extract,argument_rename,0.0,0,#48D373
CS4,refactored_extract,argument_reorder,0.0,0,#48D373
CS4,refactored_extract,argument_add,0.0,0,#EA0D30
CS4,refactored_extract,argument_remove,0.0,0,#EA0D30
CS4,refactored_extract,argument_type_change,0.0,0,#EA0D30
CS4,refactored_extract,body,0.025252525252525252,5,#EA0D30
CS4,refactored_extract,deleted,0.0,0,#EA0D30
CS4,argument_rename,refactored_move,0.0,0,#48D373
CS4,argument_rename,refactored_rename,0.0,0,#48D373
CS4,argument_rename,refactored_inline,0.0,0,#48D373
CS4,argument_rename,refactored_extract,0.0,0,#48D373
CS4,argument_rename,argument_rename,0.0,0,#FCC168
CS4,argument_rename,argument_reorder,0.0,0,#48D373
CS4,argument_rename,argument_add,0.0,0,#FCC168
CS4,argument_rename,argument_remove,0.0,0,#48D373
CS4,argument_rename,argument_type_change,0.0,0,#48D373
CS4,argument_rename,body,0.0,0,#48D373
CS4,argument_rename,deleted,0.0,0,#EA0D30
CS4,argument_reorder,refactored_move,0.0,0,#48D373
CS4,argument_reorder,refactored_rename,0.0,0,#48D373
CS4,argument_reorder,refactored_inline,0.0,0,#48D373
CS4,argument_reorder,refactored_extract,0.0,0,#48D373
CS4,argument_reorder,argument_rename,0.0,0,#48D373
CS4,argument_reorder,argument_reorder,0.0,0,#FCC168
CS4,argument_reorder,argument_add,0.0,0,#EA0D30
CS4,argument_reorder,argument_remove,0.0,0,#EA0D30
CS4,argument_reorder,argument_type_change,0.0,0,#48D373
CS4,argument_reorder,body,0.0,0,#48D373
CS4,argument_reorder,deleted,0.0,0,#EA0D30
CS4,argument_add,refactored_move,0.0,0,#48D373
CS4,argument_add,refactored_rename,0.0,0,#48D373
CS4,argument_add,refactored_inline,0.0,0,#EA0D30
CS4,argument_add,refactored_extract,0.0,0,#EA0D30
CS4,argument_add,argument_rename,0.0,0,#48D373
CS4,argument_add,argument_reorder,0.0,0,#EA0D30
CS4,argument_add,argument_add,0.0,0,#FCC168
CS4,argument_add,argument_remove,0.0,0,#EA0D30
CS4,argument_add,argument_type_change,0.0,0,#EA0D30
CS4,argument_add,body,0.010101010101010102,2,#EA0D30
CS4,argument_add,deleted,0.0,0,#EA0D30
CS4,argument_remove,refactored_move,0.0,0,#48D373
CS4,argument_remove,refactored_rename,0.0,0,#48D373
CS4,argument_remove,refactored_inline,0.0,0,#EA0D30
CS4,argument_remove,refactored_extract,0.0,0,#EA0D30
CS4,argument_remove,argument_rename,0.0,0,#48D373
CS4,argument_remove,argument_reorder,0.0,0,#EA0D30
CS4,argument_remove,argument_add,0.0,0,#EA0D30
CS4,argument_remove,argument_remove,0.0,0,#FCC168
CS4,argument_remove,argument_type_change,0.0,0,#EA0D30
CS4,argument_remove,body,0.0,0,#EA0D30
CS4,argument_remove,deleted,0.0,0,#EA0D30
CS4,argument_type_change,refactored_move,0.0,0,#48D373
CS4,argument_type_change,refactored_rename,0.0,0,#48D373
CS4,argument_type_change,refactored_inline,0.0,0,#48D373
CS4,argument_type_change,refactored_extract,0.0,0,#EA0D30
CS4,argument_type_change,argument_rename,0.0,0,#48D373
CS4,argument_type_change,argument_reorder,0.0,0,#48D373
CS4,argument_type_change,argument_add,0.0,0,#EA0D30
CS4,argument_type_change,argument_remove,0.0,0,#EA0D30
CS4,argument_type_change,argument_type_change,0.0,0,#FCC168
CS4,argument_type_change,body,0.005050505050505051,1,#EA0D30
CS4,argument_type_change,deleted,0.0,0,#EA0D30
CS4,body,refactored_move,0.0,0,#48D373
CS4,body,refactored_rename,0.0,0,#48D373
CS4,body,refactored_inline,0.0,0,#EA0D30
CS4,body,refactored_extract,0.005050505050505051,1,#EA0D30
CS4,body,argument_rename,0.0,0,#48D373
CS4,body,argument_reorder,0.0,0,#48D373
CS4,body,argument_add,0.005050505050505051,1,#EA0D30
CS4,body,argument_remove,0.0,0,#EA0D30
CS4,body,argument_type_change,0.0,0,#EA0D30
CS4,body,body,0.35858585858585856,71,#FCC168
CS4,body,deleted,0.020202020202020204,4,#EA0D30
CS4,deleted,refactored_move,0.0,0,#EA0D30
CS4,deleted,refactored_rename,0.0,0,#EA0D30
CS4,deleted,refactored_inline,0.0,0,#EA0D30
CS4,deleted,refactored_extract,0.0,0,#EA0D30
CS4,deleted,argument_rename,0.0,0,#EA0D30
CS4,deleted,argument_reorder,0.0,0,#EA0D30
CS4,deleted,argument_add,0.0,0,#EA0D30
CS4,deleted,argument_remove,0.0,0,#EA0D30
CS4,deleted,argument_type_change,0.0,0,#EA0D30
CS4,deleted,body,0.08585858585858586,17,#EA0D30
CS4,deleted,deleted,0.0,0,#EA0D30
CS6,identical,refactored_move,0.0,0,#48D373
CS6,identical,refactored_rename,0.0075528700906344415,5,#48D373
CS6,identical,refactored_inline,0.0,0,#48D373
CS6,identical,refactored_extract,0.012084592145015106,8,#48D373
CS6,identical,argument_rename,0.0,0,#48D373
CS6,identical,argument_reorder,0.0,0,#48D373
CS6,identical,argument_add,0.01661631419939577,11,#48D373
CS6,identical,argument_remove,0.0030211480362537764,2,#48D373
CS6,identical,argument_type_change,0.0015105740181268882,1,#48D373
CS6,identical,body,0.5936555891238671,393,#48D373
CS6,identical,deleted,0.06948640483383686,46,#EA0D30
CS6,refactored_move,refactored_move,0.0,0,#FCC168
CS6,refactored_move,refactored_rename,0.0,0,#48D373
CS6,refactored_move,refactored_inline,0.0,0,#EA0D30
CS6,refactored_move,refactored_extract,0.0,0,#EA0D30
CS6,refactored_move,argument_rename,0.0,0,#48D373
CS6,refactored_move,argument_reorder,0.0,0,#48D373
CS6,refactored_move,argument_add,0.0,0,#48D373
CS6,refactored_move,argument_remove,0.0,0,#48D373
CS6,refactored_move,argument_type_change,0.0,0,#48D373
CS6,refactored_move,body,0.0,0,#48D373
CS6,refactored_move,deleted,0.0030211480362537764,2,#EA0D30
CS6,refactored_rename,refactored_move,0.0,0,#48D373
CS6,refactored_rename,refactored_rename,0.0,0,#FCC168
CS6,refactored_rename,refactored_inline,0.0,0,#EA0D30
CS6,refactored_rename,refactored_extract,0.0,0,#48D373
CS6,refactored_rename,argument_rename,0.0,0,#48D373
CS6,refactored_rename,argument_reorder,0.0,0,#48D373
CS6,refactored_rename,argument_add,0.0,0,#48D373
CS6,refactored_rename,argument_remove,0.0,0,#48D373
CS6,refactored_rename,argument_type_change,0.0,0,#48D373
CS6,refactored_rename,body,0.0,0,#48D373
CS6,refactored_rename,deleted,0.0,0,#EA0D30
CS6,refactored_inline,refactored_move,0.0,0,#EA0D30
CS6,refactored_inline,refactored_rename,0.0,0,#EA0D30
CS6,refactored_inline,refactored_inline,0.0,0,#FCC168
CS6,refactored_inline,refactored_extract,0.0,0,#EA0D30
CS6,refactored_inline,argument_rename,0.0,0,#EA0D30
CS6,refactored_inline,argument_reorder,0.0,0,#EA0D30
CS6,refactored_inline,argument_add,0.0,0,#EA0D30
CS6,refactored_inline,argument_remove,0.0,0,#EA0D30
CS6,refactored_inline,argument_type_change,0.0,0,#EA0D30
CS6,refactored_inline,body,0.0,0,#48D373
CS6,refactored_inline,deleted,0.0,0,#EA0D30
CS6,refactored_extract,refactored_move,0.0,0,#EA0D30
CS6,refactored_extract,refactored_rename,0.0,0,#48D373
CS6,refactored_extract,refactored_inline,0.0,0,#EA0D30
CS6,refactored_extract,refactored_extract,0.0,0,#FCC168
CS6,refactored_extract,argument_rename,0.0,0,#48D373
CS6,refactored_extract,argument_reorder,0.0,0,#48D373
CS6,refactored_extract,argument_add,0.0,0,#EA0D30
CS6,refactored_extract,argument_remove,0.0,0,#EA0D30
CS6,refactored_extract,argument_type_change,0.0,0,#EA0D30
CS6,refactored_extract,body,0.00906344410876133,6,#EA0D30
CS6,refactored_extract,deleted,0.0015105740181268882,1,#EA0D30
CS6,argument_rename,refactored_move,0.0,0,#48D373
CS6,argument_rename,refactored_rename,0.0,0,#48D373
CS6,argument_rename,refactored_inline,0.0,0,#48D373
CS6,argument_rename,refactored_extract,0.0,0,#48D373
CS6,argument_rename,argument_rename,0.0,0,#FCC168
CS6,argument_rename,argument_reorder,0.0,0,#48D373
CS6,argument_rename,argument_add,0.0,0,#FCC168
CS6,argument_rename,argument_remove,0.0,0,#48D373
CS6,argument_rename,argument_type_change,0.0,0,#48D373
CS6,argument_rename,body,0.0,0,#48D373
CS6,argument_rename,deleted,0.0,0,#EA0D30
CS6,argument_reorder,refactored_move,0.0,0,#48D373
CS6,argument_reorder,refactored_rename,0.0,0,#48D373
CS6,argument_reorder,refactored_inline,0.0,0,#48D373
CS6,argument_reorder,refactored_extract,0.0,0,#48D373
CS6,argument_reorder,argument_rename,0.0,0,#48D373
CS6,argument_reorder,argument_reorder,0.0,0,#FCC168
CS6,argument_reorder,argument_add,0.0,0,#EA0D30
CS6,argument_reorder,argument_remove,0.0,0,#EA0D30
CS6,argument_reorder,argument_type_change,0.0,0,#48D373
CS6,argument_reorder,body,0.0,0,#48D373
CS6,argument_reorder,deleted,0.0,0,#EA0D30
CS6,argument_add,refactored_move,0.0,0,#48D373
CS6,argument_add,refactored_rename,0.0,0,#48D373
CS6,argument_add,refactored_inline,0.0,0,#EA0D30
CS6,argument_add,refactored_extract,0.0,0,#EA0D30
CS6,argument_add,argument_rename,0.0,0,#48D373
CS6,argument_add,argument_reorder,0.0,0,#EA0D30
CS6,argument_add,argument_add,0.0,0,#FCC168
CS6,argument_add,argument_remove,0.0,0,#EA0D30
CS6,argument_add,argument_type_change,0.0,0,#EA0D30
CS6,argument_add,body,0.0015105740181268882,1,#EA0D30
CS6,argument_add,deleted,0.0030211480362537764,2,#EA0D30
CS6,argument_remove,refactored_move,0.0,0,#48D373
CS6,argument_remove,refactored_rename,0.0,0,#48D373
CS6,argument_remove,refactored_inline,0.0,0,#EA0D30
CS6,argument_remove,refactored_extract,0.0,0,#EA0D30
CS6,argument_remove,argument_rename,0.0,0,#48D373
CS6,argument_remove,argument_reorder,0.0,0,#EA0D30
CS6,argument_remove,argument_add,0.0,0,#EA0D30
CS6,argument_remove,argument_remove,0.0,0,#FCC168
CS6,argument_remove,argument_type_change,0.0,0,#EA0D30
CS6,argument_remove,body,0.004531722054380665,3,#EA0D30
CS6,argument_remove,deleted,0.0,0,#EA0D30
CS6,argument_type_change,refactored_move,0.0,0,#48D373
CS6,argument_type_change,refactored_rename,0.0,0,#48D373
CS6,argument_type_change,refactored_inline,0.0,0,#48D373
CS6,argument_type_change,refactored_extract,0.0,0,#EA0D30
CS6,argument_type_change,argument_rename,0.0,0,#48D373
CS6,argument_type_change,argument_reorder,0.0,0,#48D373
CS6,argument_type_change,argument_add,0.0,0,#EA0D30
CS6,argument_type_change,argument_remove,0.0,0,#EA0D30
CS6,argument_type_change,argument_type_change,0.0,0,#FCC168
CS6,argument_type_change,body,0.0,0,#EA0D30
CS6,argument_type_change,deleted,0.0,0,#EA0D30
CS6,body,refactored_move,0.0,0,#48D373
CS6,body,refactored_rename,0.01661631419939577,11,#48D373
CS6,body,refactored_inline,0.0,0,#EA0D30
CS6,body,refactored_extract,0.004531722054380665,3,#EA0D30
CS6,body,argument_rename,0.0,0,#48D373
CS6,body,argument_reorder,0.0,0,#48D373
CS6,body,argument_add,0.0030211480362537764,2,#EA0D30
CS6,body,argument_remove,0.0,0,#EA0D30
CS6,body,argument_type_change,0.0015105740181268882,1,#EA0D30
CS6,body,body,0.11027190332326284,73,#FCC168
CS6,body,deleted,0.0,0,#EA0D30
CS6,deleted,refactored_move,0.0,0,#EA0D30
CS6,deleted,refactored_rename,0.0,0,#EA0D30
CS6,deleted,refactored_inline,0.0015105740181268882,1,#EA0D30
CS6,deleted,refactored_extract,0.0030211480362537764,2,#EA0D30
CS6,deleted,argument_rename,0.0,0,#EA0D30
CS6,deleted,argument_reorder,0.0,0,#EA0D30
CS6,deleted,argument_add,0.0030211480362537764,2,#EA0D30
CS6,deleted,argument_remove,0.0,0,#EA0D30
CS6,deleted,argument_type_change,0.0,0,#EA0D30
CS6,deleted,body,0.03927492447129909,26,#EA0D30
CS6,deleted,deleted,0.09063444108761329,60,#EA0D30
CS3,identical,refactored_move,0.0,0,#48D373
CS3,identical,refactored_rename,0.0,0,#48D373
CS3,identical,refactored_inline,0.0,0,#48D373
CS3,identical,refactored_extract,0.006896551724137931,3,#48D373
CS3,identical,argument_rename,0.0,0,#48D373
CS3,identical,argument_reorder,0.0,0,#48D373
CS3,identical,argument_add,0.01839080459770115,8,#48D373
CS3,identical,argument_remove,0.0022988505747126436,1,#48D373
CS3,identical,argument_type_change,0.0,0,#48D373
CS3,identical,body,0.1839080459770115,80,#48D373
CS3,identical,deleted,0.08275862068965517,36,#EA0D30
CS3,refactored_move,refactored_move,0.0,0,#FCC168
CS3,refactored_move,refactored_rename,0.0,0,#48D373
CS3,refactored_move,refactored_inline,0.0,0,#EA0D30
CS3,refactored_move,refactored_extract,0.0,0,#EA0D30
CS3,refactored_move,argument_rename,0.0,0,#48D373
CS3,refactored_move,argument_reorder,0.0,0,#48D373
CS3,refactored_move,argument_add,0.0,0,#48D373
CS3,refactored_move,argument_remove,0.0,0,#48D373
CS3,refactored_move,argument_type_change,0.0,0,#48D373
CS3,refactored_move,body,0.0022988505747126436,1,#48D373
CS3,refactored_move,deleted,0.0,0,#EA0D30
CS3,refactored_rename,refactored_move,0.0,0,#48D373
CS3,refactored_rename,refactored_rename,0.0,0,#FCC168
CS3,refactored_rename,refactored_inline,0.0,0,#EA0D30
CS3,refactored_rename,refactored_extract,0.0,0,#48D373
CS3,refactored_rename,argument_rename,0.0,0,#48D373
CS3,refactored_rename,argument_reorder,0.0,0,#48D373
CS3,refactored_rename,argument_add,0.0,0,#48D373
CS3,refactored_rename,argument_remove,0.0,0,#48D373
CS3,refactored_rename,argument_type_change,0.0,0,#48D373
CS3,refactored_rename,body,0.004597701149425287,2,#48D373
CS3,refactored_rename,deleted,0.0,0,#EA0D30
CS3,refactored_inline,refactored_move,0.0,0,#EA0D30
CS3,refactored_inline,refactored_rename,0.0,0,#EA0D30
CS3,refactored_inline,refactored_inline,0.0,0,#FCC168
CS3,refactored_inline,refactored_extract,0.0,0,#EA0D30
CS3,refactored_inline,argument_rename,0.0,0,#EA0D30
CS3,refactored_inline,argument_reorder,0.0,0,#EA0D30
CS3,refactored_inline,argument_add,0.0,0,#EA0D30
CS3,refactored_inline,argument_remove,0.0,0,#EA0D30
CS3,refactored_inline,argument_type_change,0.0,0,#EA0D30
CS3,refactored_inline,body,0.0022988505747126436,1,#48D373
CS3,refactored_inline,deleted,0.0,0,#EA0D30
CS3,refactored_extract,refactored_move,0.0,0,#EA0D30
CS3,refactored_extract,refactored_rename,0.0,0,#48D373
CS3,refactored_extract,refactored_inline,0.0,0,#EA0D30
CS3,refactored_extract,refactored_extract,0.0,0,#FCC168
CS3,refactored_extract,argument_rename,0.0,0,#48D373
CS3,refactored_extract,argument_reorder,0.0,0,#48D373
CS3,refactored_extract,argument_add,0.0022988505747126436,1,#EA0D30
CS3,refactored_extract,argument_remove,0.0,0,#EA0D30
CS3,refactored_extract,argument_type_change,0.0,0,#EA0D30
CS3,refactored_extract,body,0.013793103448275862,6,#EA0D30
CS3,refactored_extract,deleted,0.0,0,#EA0D30
CS3,argument_rename,refactored_move,0.0,0,#48D373
CS3,argument_rename,refactored_rename,0.0,0,#48D373
CS3,argument_rename,refactored_inline,0.0,0,#48D373
CS3,argument_rename,refactored_extract,0.0,0,#48D373
CS3,argument_rename,argument_rename,0.0,0,#FCC168
CS3,argument_rename,argument_reorder,0.0,0,#48D373
CS3,argument_rename,argument_add,0.0,0,#FCC168
CS3,argument_rename,argument_remove,0.0,0,#48D373
CS3,argument_rename,argument_type_change,0.0,0,#48D373
CS3,argument_rename,body,0.004597701149425287,2,#48D373
CS3,argument_rename,deleted,0.0,0,#EA0D30
CS3,argument_reorder,refactored_move,0.0,0,#48D373
CS3,argument_reorder,refactored_rename,0.0,0,#48D373
CS3,argument_reorder,refactored_inline,0.0,0,#48D373
CS3,argument_reorder,refactored_extract,0.0,0,#48D373
CS3,argument_reorder,argument_rename,0.0,0,#48D373
CS3,argument_reorder,argument_reorder,0.0,0,#FCC168
CS3,argument_reorder,argument_add,0.0,0,#EA0D30
CS3,argument_reorder,argument_remove,0.0,0,#EA0D30
CS3,argument_reorder,argument_type_change,0.0,0,#48D373
CS3,argument_reorder,body,0.0022988505747126436,1,#48D373
CS3,argument_reorder,deleted,0.0,0,#EA0D30
CS3,argument_add,refactored_move,0.0,0,#48D373
CS3,argument_add,refactored_rename,0.0,0,#48D373
CS3,argument_add,refactored_inline,0.0,0,#EA0D30
CS3,argument_add,refactored_extract,0.0,0,#EA0D30
CS3,argument_add,argument_rename,0.0,0,#48D373
CS3,argument_add,argument_reorder,0.0,0,#EA0D30
CS3,argument_add,argument_add,0.0,0,#FCC168
CS3,argument_add,argument_remove,0.0,0,#EA0D30
CS3,argument_add,argument_type_change,0.0,0,#EA0D30
CS3,argument_add,body,0.004597701149425287,2,#EA0D30
CS3,argument_add,deleted,0.0,0,#EA0D30
CS3,argument_remove,refactored_move,0.0,0,#48D373
CS3,argument_remove,refactored_rename,0.0,0,#48D373
CS3,argument_remove,refactored_inline,0.0,0,#EA0D30
CS3,argument_remove,refactored_extract,0.0,0,#EA0D30
CS3,argument_remove,argument_rename,0.0,0,#48D373
CS3,argument_remove,argument_reorder,0.0,0,#EA0D30
CS3,argument_remove,argument_add,0.0,0,#EA0D30
CS3,argument_remove,argument_remove,0.0,0,#FCC168
CS3,argument_remove,argument_type_change,0.0,0,#EA0D30
CS3,argument_remove,body,0.009195402298850575,4,#EA0D30
CS3,argument_remove,deleted,0.0,0,#EA0D30
CS3,argument_type_change,refactored_move,0.0,0,#48D373
CS3,argument_type_change,refactored_rename,0.0,0,#48D373
CS3,argument_type_change,refactored_inline,0.0,0,#48D373
CS3,argument_type_change,refactored_extract,0.0,0,#EA0D30
CS3,argument_type_change,argument_rename,0.0,0,#48D373
CS3,argument_type_change,argument_reorder,0.0,0,#48D373
CS3,argument_type_change,argument_add,0.0,0,#EA0D30
CS3,argument_type_change,argument_remove,0.0,0,#EA0D30
CS3,argument_type_change,argument_type_change,0.0,0,#FCC168
CS3,argument_type_change,body,0.0022988505747126436,1,#EA0D30
CS3,argument_type_change,deleted,0.0,0,#EA0D30
CS3,body,refactored_move,0.0,0,#48D373
CS3,body,refactored_rename,0.0,0,#48D373
CS3,body,refactored_inline,0.0,0,#EA0D30
CS3,body,refactored_extract,0.006896551724137931,3,#EA0D30
CS3,body,argument_rename,0.0,0,#48D373
CS3,body,argument_reorder,0.0,0,#48D373
CS3,body,argument_add,0.004597701149425287,2,#EA0D30
CS3,body,argument_remove,0.0,0,#EA0D30
CS3,body,argument_type_change,0.0,0,#EA0D30
CS3,body,body,0.22988505747126436,100,#FCC168
CS3,body,deleted,0.013793103448275862,6,#EA0D30
CS3,deleted,refactored_move,0.0,0,#EA0D30
CS3,deleted,refactored_rename,0.0,0,#EA0D30
CS3,deleted,refactored_inline,0.0,0,#EA0D30
CS3,deleted,refactored_extract,0.006896551724137931,3,#EA0D30
CS3,deleted,argument_rename,0.004597701149425287,2,#EA0D30
CS3,deleted,argument_reorder,0.0,0,#EA0D30
CS3,deleted,argument_add,0.011494252873563218,5,#EA0D30
CS3,deleted,argument_remove,0.006896551724137931,3,#EA0D30
CS3,deleted,argument_type_change,0.0,0,#EA0D30
CS3,deleted,body,0.20689655172413793,90,#EA0D30
CS3,deleted,deleted,0.16551724137931034,72,#EA0D30
CS7,identical,refactored_move,0.0,0,#48D373
CS7,identical,refactored_rename,0.0,0,#48D373
CS7,identical,refactored_inline,0.0,0,#48D373
CS7,identical,refactored_extract,0.0625,1,#48D373
CS7,identical,argument_rename,0.0,0,#48D373
CS7,identical,argument_reorder,0.0,0,#48D373
CS7,identical,argument_add,0.0,0,#48D373
CS7,identical,argument_remove,0.0,0,#48D373
CS7,identical,argument_type_change,0.0,0,#48D373
CS7,identical,body,0.4375,7,#48D373
CS7,identical,deleted,0.0,0,#EA0D30
CS7,refactored_move,refactored_move,0.0,0,#FCC168
CS7,refactored_move,refactored_rename,0.0,0,#48D373
CS7,refactored_move,refactored_inline,0.0,0,#EA0D30
CS7,refactored_move,refactored_extract,0.0,0,#EA0D30
CS7,refactored_move,argument_rename,0.0,0,#48D373
CS7,refactored_move,argument_reorder,0.0,0,#48D373
CS7,refactored_move,argument_add,0.0,0,#48D373
CS7,refactored_move,argument_remove,0.0,0,#48D373
CS7,refactored_move,argument_type_change,0.0,0,#48D373
CS7,refactored_move,body,0.0,0,#48D373
CS7,refactored_move,deleted,0.0,0,#EA0D30
CS7,refactored_rename,refactored_move,0.0,0,#48D373
CS7,refactored_rename,refactored_rename,0.0,0,#FCC168
CS7,refactored_rename,refactored_inline,0.0,0,#EA0D30
CS7,refactored_rename,refactored_extract,0.0,0,#48D373
CS7,refactored_rename,argument_rename,0.0,0,#48D373
CS7,refactored_rename,argument_reorder,0.0,0,#48D373
CS7,refactored_rename,argument_add,0.0,0,#48D373
CS7,refactored_rename,argument_remove,0.0,0,#48D373
CS7,refactored_rename,argument_type_change,0.0,0,#48D373
CS7,refactored_rename,body,0.0,0,#48D373
CS7,refactored_rename,deleted,0.0,0,#EA0D30
CS7,refactored_inline,refactored_move,0.0,0,#EA0D30
CS7,refactored_inline,refactored_rename,0.0,0,#EA0D30
CS7,refactored_inline,refactored_inline,0.0,0,#FCC168
CS7,refactored_inline,refactored_extract,0.0,0,#EA0D30
CS7,refactored_inline,argument_rename,0.0,0,#EA0D30
CS7,refactored_inline,argument_reorder,0.0,0,#EA0D30
CS7,refactored_inline,argument_add,0.0,0,#EA0D30
CS7,refactored_inline,argument_remove,0.0,0,#EA0D30
CS7,refactored_inline,argument_type_change,0.0,0,#EA0D30
CS7,refactored_inline,body,0.0,0,#48D373
CS7,refactored_inline,deleted,0.0,0,#EA0D30
CS7,refactored_extract,refactored_move,0.0,0,#EA0D30
CS7,refactored_extract,refactored_rename,0.0,0,#48D373
CS7,refactored_extract,refactored_inline,0.0,0,#EA0D30
CS7,refactored_extract,refactored_extract,0.0,0,#FCC168
CS7,refactored_extract,argument_rename,0.0,0,#48D373
CS7,refactored_extract,argument_reorder,0.0,0,#48D373
CS7,refactored_extract,argument_add,0.0,0,#EA0D30
CS7,refactored_extract,argument_remove,0.0,0,#EA0D30
CS7,refactored_extract,argument_type_change,0.0,0,#EA0D30
CS7,refactored_extract,body,0.0625,1,#EA0D30
CS7,refactored_extract,deleted,0.0,0,#EA0D30
CS7,argument_rename,refactored_move,0.0,0,#48D373
CS7,argument_rename,refactored_rename,0.0,0,#48D373
CS7,argument_rename,refactored_inline,0.0,0,#48D373
CS7,argument_rename,refactored_extract,0.0,0,#48D373
CS7,argument_rename,argument_rename,0.0,0,#FCC168
CS7,argument_rename,argument_reorder,0.0,0,#48D373
CS7,argument_rename,argument_add,0.0,0,#FCC168
CS7,argument_rename,argument_remove,0.0,0,#48D373
CS7,argument_rename,argument_type_change,0.0,0,#48D373
CS7,argument_rename,body,0.0,0,#48D373
CS7,argument_rename,deleted,0.0,0,#EA0D30
CS7,argument_reorder,refactored_move,0.0,0,#48D373
CS7,argument_reorder,refactored_rename,0.0,0,#48D373
CS7,argument_reorder,refactored_inline,0.0,0,#48D373
CS7,argument_reorder,refactored_extract,0.0,0,#48D373
CS7,argument_reorder,argument_rename,0.0,0,#48D373
CS7,argument_reorder,argument_reorder,0.0,0,#FCC168
CS7,argument_reorder,argument_add,0.0,0,#EA0D30
CS7,argument_reorder,argument_remove,0.0,0,#EA0D30
CS7,argument_reorder,argument_type_change,0.0,0,#48D373
CS7,argument_reorder,body,0.0,0,#48D373
CS7,argument_reorder,deleted,0.0,0,#EA0D30
CS7,argument_add,refactored_move,0.0,0,#48D373
CS7,argument_add,refactored_rename,0.0,0,#48D373
CS7,argument_add,refactored_inline,0.0,0,#EA0D30
CS7,argument_add,refactored_extract,0.0,0,#EA0D30
CS7,argument_add,argument_rename,0.0,0,#48D373
CS7,argument_add,argument_reorder,0.0,0,#EA0D30
CS7,argument_add,argument_add,0.0,0,#FCC168
CS7,argument_add,argument_remove,0.0,0,#EA0D30
CS7,argument_add,argument_type_change,0.0,0,#EA0D30
CS7,argument_add,body,0.0,0,#EA0D30
CS7,argument_add,deleted,0.0,0,#EA0D30
CS7,argument_remove,refactored_move,0.0,0,#48D373
CS7,argument_remove,refactored_rename,0.0,0,#48D373
CS7,argument_remove,refactored_inline,0.0,0,#EA0D30
CS7,argument_remove,refactored_extract,0.0,0,#EA0D30
CS7,argument_remove,argument_rename,0.0,0,#48D373
CS7,argument_remove,argument_reorder,0.0,0,#EA0D30
CS7,argument_remove,argument_add,0.0,0,#EA0D30
CS7,argument_remove,argument_remove,0.0,0,#FCC168
CS7,argument_remove,argument_type_change,0.0,0,#EA0D30
CS7,argument_remove,body,0.0,0,#EA0D30
CS7,argument_remove,deleted,0.0,0,#EA0D30
CS7,argument_type_change,refactored_move,0.0,0,#48D373
CS7,argument_type_change,refactored_rename,0.0,0,#48D373
CS7,argument_type_change,refactored_inline,0.0,0,#48D373
CS7,argument_type_change,refactored_extract,0.0,0,#EA0D30
CS7,argument_type_change,argument_rename,0.0,0,#48D373
CS7,argument_type_change,argument_reorder,0.0,0,#48D373
CS7,argument_type_change,argument_add,0.0,0,#EA0D30
CS7,argument_type_change,argument_remove,0.0,0,#EA0D30
CS7,argument_type_change,argument_type_change,0.0,0,#FCC168
CS7,argument_type_change,body,0.0,0,#EA0D30
CS7,argument_type_change,deleted,0.0,0,#EA0D30
CS7,body,refactored_move,0.0,0,#48D373
CS7,body,refactored_rename,0.0,0,#48D373
CS7,body,refactored_inline,0.0,0,#EA0D30
CS7,body,refactored_extract,0.0,0,#EA0D30
CS7,body,argument_rename,0.0,0,#48D373
CS7,body,argument_reorder,0.0,0,#48D373
CS7,body,argument_add,0.0,0,#EA0D30
CS7,body,argument_remove,0.0,0,#EA0D30
CS7,body,argument_type_change,0.0,0,#EA0D30
CS7,body,body,0.3125,5,#FCC168
CS7,body,deleted,0.0,0,#EA0D30
CS7,deleted,refactored_move,0.0,0,#EA0D30
CS7,deleted,refactored_rename,0.0,0,#EA0D30
CS7,deleted,refactored_inline,0.0,0,#EA0D30
CS7,deleted,refactored_extract,0.0,0,#EA0D30
CS7,deleted,argument_rename,0.0,0,#EA0D30
CS7,deleted,argument_reorder,0.0,0,#EA0D30
CS7,deleted,argument_add,0.0,0,#EA0D30
CS7,deleted,argument_remove,0.0,0,#EA0D30
CS7,deleted,argument_type_change,0.0,0,#EA0D30
CS7,deleted,body,0.125,2,#EA0D30
CS7,deleted,deleted,0.0,0,#EA0D30
